Two mixed finite element formulations for the weak imposition of the Neumann boundary conditions for the Darcy flow

We propose two different discrete formulations for the weak imposition of the Neumann boundary conditions of the Darcy flow. The Raviart-Thomas mixed finite element on both triangular and quadrilateral meshes is considered for both methods. One is a consistent discretization depending on a weighting parameter scaling as $\mathcal O(h^{-1})$, while the other is a penalty-type formulation obtained as the discretization of a perturbation of the original problem and relies on a parameter scaling as $\mathcal O(h^{-k-1})$, $k$ being the order of the Raviart-Thomas space. We rigorously prove that both methods are stable and result in optimal convergent numerical schemes with respect to appropriate mesh-dependent norms, although the chosen norms do not scale as the usual $L^2$-norm. However, we are still able to recover the optimal a priori $L^2$-error estimates for the velocity field, respectively, for high-order and the lowest-order Raviart-Thomas discretizations, for the first and second numerical schemes. Finally, some numerical examples validating the theory are exhibited.

==> Data/cond_quarter_annulus.txt <==
0.50000000000000000000	 20.83871555364035188518	 282.80450284974898522705	 4835.88098355991860444192	 84562.61274080497969407588	1353188.24177325912751257420
0.25000000000000000000	 56.94086344335636340475	 1030.08599317195694311522	 17803.05945633322335197590	 305246.96488535462412983179	4739096.73000901099294424057
0.12500000000000000000	 245.90040357940011972460	 4152.29498713602242787601	 70350.59194203416700474918	 1184965.73765708482824265957	18242185.28028377518057823181
0.06250000000000000000	 1507.88441524571248919528	 16627.59900656569152488373	 280901.83293656969908624887	 4658846.23607480898499488831	71343546.38447508215904235840
0.03125000000000000000	 5175.91528192217265313957	 66069.14285031455801799893	 1121723.75493927020579576492	 18450362.59715208783745765686	281846953.68819510936737060547
0.01562500000000000000	 30318.05556447688286425546	 271825.94582406169502064586	 4485137.44204562809318304062	 73399355.29816153645515441895	1120407564.68217897415161132812


==> Data/cond_quarter_annulus_2.txt <==
0.50000000000000000000	 20.83871555364035188518	 282.80450284974898522705	 4835.88098355991860444192	 84562.61274080497969407588	1353188.24177325912751257420
0.25000000000000000000	 56.94086344335636340475	 1030.08599317195694311522	 17803.05945633322335197590	 305246.96488535462412983179	4739096.73000901099294424057
0.12500000000000000000	 245.90040357940011972460	 4152.29498713602242787601	 70350.59194203416700474918	 1184965.73765708482824265957	18242185.28028377518057823181
0.06250000000000000000	 1507.88441524571248919528	 16627.59900656569152488373	 280901.83293656969908624887	 4658846.23607480898499488831	71343546.38447508215904235840
0.03125000000000000000	 5175.91528192217265313957	 66069.14285031455801799893	 1121723.75493927020579576492	 18450362.59715208783745765686	281846953.68819510936737060547
0.01562500000000000000	 30318.05556447688286425546	 271825.94582406169502064586	 4485137.44204562809318304062	 73399355.29816153645515441895	1120407564.68217897415161132812


==> Data/cond_quarter_annulus_bis.txt <==
0.50000000000000000000	 21.25347708021756076846	 481.16912337058897719544	 14810.63312186502844269853	 484466.36587839329149574041	15015453.97808726318180561066
0.25000000000000000000	 67.47284788731231230940	 3689.08865012697924612439	 238608.54825257981428876519	 16033072.55691796913743019104	987945020.68498837947845458984
0.12500000000000000000	 310.00150999548219488133	 30900.89280217314444598742	 4070864.48631322337314486504	 547016068.41581165790557861328	67144589605.36474609375000000000
0.06250000000000000000	 1206.50342605697028375289	 256075.64786751667270436883	 68451982.08263933658599853516	 18102981448.47976303100585937500	4422804141381.62597656250000000000
0.03125000000000000000	 6782.38592639063517708564	 2185926.76045761350542306900	 1114395043.50532031059265136719	 588730063163.58361816406250000000	287520014380190.68750000000000000000
0.01562500000000000000	 30146.43452419425739208236	 18066036.08365936949849128723	 17958872891.04639434814453125000	 18986256936187.55468750000000000000	18539325128174004.00000000000000000000


==> Data/cond_quarter_annulus_bis_2.txt <==
0.50000000000000000000	 21.25347708021756076846	 481.16912337058897719544	 14810.63312186502844269853	 484466.36587839329149574041	15015453.97808726318180561066
0.25000000000000000000	 67.47284788731231230940	 3689.08865012697924612439	 238608.54825257981428876519	 16033072.55691796913743019104	987945020.68498837947845458984
0.12500000000000000000	 310.00150999548219488133	 30900.89280217314444598742	 4070864.48631322337314486504	 547016068.41581165790557861328	67144589605.36474609375000000000
0.06250000000000000000	 1206.50342605697028375289	 256075.64786751667270436883	 68451982.08263933658599853516	 18102981448.47976303100585937500	4422804141381.62597656250000000000
0.03125000000000000000	 6782.38592639063517708564	 2185926.76045761350542306900	 1114395043.50532031059265136719	 588730063163.58361816406250000000	287520014380190.68750000000000000000
0.01562500000000000000	 30146.43452419425739208236	 18066036.08365936949849128723	 17958872891.04639434814453125000	 18986256936187.55468750000000000000	18539325128174004.00000000000000000000


==> Data/cond_quarter_annulus_m=0.txt <==
0.50000000000000000000	 16.45098915197212718908	 303.36625734124174869066	 5017.60868097424645384308	 86448.81811684508284088224	1373159.73730729427188634872
0.25000000000000000000	 65.27704059741419939655	 1086.01308719703820315772	 18366.26905968681239755824	 312047.96758066612528637052	4820574.86586250085383653641
0.12500000000000000000	 313.31773832353997022437	 4280.90435235164113692008	 71752.96546068725001532584	 1201721.41690530418418347836	18442040.49649826064705848694
0.06250000000000000000	 1209.10701098277218079602	 17408.50159319580779992975	 284038.76978995231911540031	 4695876.98444862850010395050	71783743.08897551894187927246
0.03125000000000000000	 7250.64214260758217278635	 67295.67182031058473512530	 1128350.99548376910388469696	 18528084.19822367280721664429	282770035.03545314073562622070
0.01562500000000000000	 32524.61618466708750929683	 285238.82390929455868899822	 4405881.37106590811163187027	 73558507.89729440212249755859	1122296146.83331060409545898438


==> Data/cond_quarter_annulus_m=0_2.txt <==
0.50000000000000000000	 16.45098915197212718908	 303.36625734124174869066	 5017.60868097424645384308	 86448.81811684508284088224	1373159.73730729427188634872
0.25000000000000000000	 65.27704059741419939655	 1086.01308719703820315772	 18366.26905968681239755824	 312047.96758066612528637052	4820574.86586250085383653641
0.12500000000000000000	 313.31773832353997022437	 4280.90435235164113692008	 71752.96546068725001532584	 1201721.41690530418418347836	18442040.49649826064705848694
0.06250000000000000000	 1209.10701098277218079602	 17408.50159319580779992975	 284038.76978995231911540031	 4695876.98444862850010395050	71783743.08897551894187927246
0.03125000000000000000	 7250.64214260758217278635	 67295.67182031058473512530	 1128350.99548376910388469696	 18528084.19822367280721664429	282770035.03545314073562622070
0.01562500000000000000	 32524.61618466708750929683	 285238.82390929455868899822	 4405881.37106590811163187027	 73558507.89729440212249755859	1122296146.83331060409545898438


==> Data/cond_unit_square.txt <==
0.50000000000000000000	 21.84333821376280937443	 406.17112759832792789894	 7758.94535995979549625190	 131997.49965730990516021848	2144694.54207729082554578781
0.25000000000000000000	 77.16568204827024146653	 1859.23882395105829345994	 31415.19819756332071847282	 512727.72299942100653424859	7876430.42998076602816581726
0.12500000000000000000	 436.57666204660887387945	 6970.17362824398696830031	 111243.53069910209160298109	 1864868.11445945664308965206	28523679.75885657221078872681
0.06250000000000000000	 2001.41487047388454811880	 26653.92300297693873289973	 423332.93191232142271474004	 6972989.45964676328003406525	108066315.28789190948009490967
0.03125000000000000000	 8875.98425009940910967998	 104258.87736492684052791446	 1715948.89169873995706439018	 27150701.89902928844094276428	417949250.16744601726531982422
0.01562500000000000000	 39249.35787910612270934507	 412431.53557018062565475702	 6786591.10199041757732629776	 108679322.64447499811649322510	1648534864.21854281425476074219


==> Data/cond_unit_square_2.txt <==
0.50000000000000000000	 21.84333821376280937443	 406.17112759832792789894	 7758.94535995979549625190	 131997.49965730990516021848	2144694.54207729082554578781
0.25000000000000000000	 77.16568204827024146653	 1859.23882395105829345994	 31415.19819756332071847282	 512727.72299942100653424859	7876430.42998076602816581726
0.12500000000000000000	 436.57666204660887387945	 6970.17362824398696830031	 111243.53069910209160298109	 1864868.11445945664308965206	28523679.75885657221078872681
0.06250000000000000000	 2001.41487047388454811880	 26653.92300297693873289973	 423332.93191232142271474004	 6972989.45964676328003406525	108066315.28789190948009490967
0.03125000000000000000	 8875.98425009940910967998	 104258.87736492684052791446	 1715948.89169873995706439018	 27150701.89902928844094276428	417949250.16744601726531982422
0.01562500000000000000	 39249.35787910612270934507	 412431.53557018062565475702	 6786591.10199041757732629776	 108679322.64447499811649322510	1648534864.21854281425476074219


==> Data/cond_unit_square_bis.txt <==
0.50000000000000000000	 30.08082014795935776874	 708.81165591716410290246	 24045.16407973173772916198	 763896.59610667068045586348	23789568.16030535846948623657
0.25000000000000000000	 93.07480082899563456067	 6684.63093801422382966848	 420295.27949581440770998597	 26857250.93008409067988395691	1638328390.37732267379760742188
0.12500000000000000000	 484.62101331361435541112	 47925.99910680139146279544	 6707039.32915569748729467392	 860199087.01746094226837158203	104920171657.52442932128906250000
0.06250000000000000000	 2099.86220073147160292137	 410449.75150413950905203819	 107083735.06204603612422943115	 27088278084.51954650878906250000	6706213006284.87500000000000000000
0.03125000000000000000	 9178.40849776578033925034	 3364359.50832556840032339096	 1714007923.46846294403076171875	 866292876339.26757812500000000000	428928034837400.31250000000000000000
0.01562500000000000000	 40104.12747710123949218541	 26127804.59233819693326950073	 27461520561.70348739624023437500	 28111762916408.13281250000000000000	27277907502726152.00000000000000000000


==> Data/cond_unit_square_bis_2.txt <==
0.50000000000000000000	 30.08082014795935776874	 708.81165591716410290246	 24045.16407973173772916198	 763896.59610667068045586348	23789568.16030535846948623657
0.25000000000000000000	 93.07480082899563456067	 6684.63093801422382966848	 420295.27949581440770998597	 26857250.93008409067988395691	1638328390.37732267379760742188
0.12500000000000000000	 484.62101331361435541112	 47925.99910680139146279544	 6707039.32915569748729467392	 860199087.01746094226837158203	104920171657.52442932128906250000
0.06250000000000000000	 2099.86220073147160292137	 410449.75150413950905203819	 107083735.06204603612422943115	 27088278084.51954650878906250000	6706213006284.87500000000000000000
0.03125000000000000000	 9178.40849776578033925034	 3364359.50832556840032339096	 1714007923.46846294403076171875	 866292876339.26757812500000000000	428928034837400.31250000000000000000
0.01562500000000000000	 40104.12747710123949218541	 26127804.59233819693326950073	 27461520561.70348739624023437500	 28111762916408.13281250000000000000	27277907502726152.00000000000000000000


==> Data/cond_unit_square_m=0.txt <==
0.50000000000000000000	 23.97931109185443077081	 454.67619887719035887130	 8313.55727135112829273567	 138325.65591166293597780168	2224545.86204779054969549179
0.25000000000000000000	 95.66330966966350501934	 1990.08118970763962352066	 32709.63034999432784388773	 527668.01984576089307665825	8058307.97387313842773437500
0.12500000000000000000	 490.76715607385727935252	 6553.26098417630328185624	 113762.85212470003170892596	 1894861.99341417499817907810	28847484.95371956750750541687
0.06250000000000000000	 2126.43818163545438437723	 27186.33594572626316221431	 428367.92662423191359266639	 7133835.65002760011702775955	108776842.34384694695472717285
0.03125000000000000000	 9153.23101519551528326701	 105322.40432477324793580920	 1726409.50312370434403419495	 27268725.97880220413208007812	419368076.72193002700805664062
0.01562500000000000000	 39862.55866584020986920223	 414557.30010882625356316566	 6807536.10822406690567731857	 108918692.87888196110725402832	1651361004.15200901031494140625


==> Data/cond_unit_square_m=0_2.txt <==
0.50000000000000000000	 23.97931109185443077081	 454.67619887719035887130	 8313.55727135112829273567	 138325.65591166293597780168	2224545.86204779054969549179
0.25000000000000000000	 95.66330966966350501934	 1990.08118970763962352066	 32709.63034999432784388773	 527668.01984576089307665825	8058307.97387313842773437500
0.12500000000000000000	 490.76715607385727935252	 6553.26098417630328185624	 113762.85212470003170892596	 1894861.99341417499817907810	28847484.95371956750750541687
0.06250000000000000000	 2126.43818163545438437723	 27186.33594572626316221431	 428367.92662423191359266639	 7133835.65002760011702775955	108776842.34384694695472717285
0.03125000000000000000	 9153.23101519551528326701	 105322.40432477324793580920	 1726409.50312370434403419495	 27268725.97880220413208007812	419368076.72193002700805664062
0.01562500000000000000	 39862.55866584020986920223	 414557.30010882625356316566	 6807536.10822406690567731857	 108918692.87888196110725402832	1651361004.15200901031494140625


==> Data/error_press_quarter_annulus.txt <==
0.50000000000000000000	 0.83123858568048081263	 0.21170753840532285928	 0.02582715982662659934	 0.00493374241662268131	0.00067724757556883290
0.25000000000000000000	 0.09713801814764576326	 0.01683764229795966377	 0.00159717149176423620	 0.00014442060888610473	0.00001102360049860989
0.12500000000000000000	 0.02056239109254186584	 0.00191511896574288079	 0.00009940376450163338	 0.00000437039160475946	0.00000019351218442358
0.06250000000000000000	 0.00501935933062978325	 0.00023185624531171404	 0.00000619383383606919	 0.00000013700150480264	0.00000000303482976444
0.03125000000000000000	 0.00125524260937659362	 0.00002872333774648322	 0.00000038691884920504	 0.00000000428520857483	0.00000000004746178648
0.01562500000000000000	 0.00031475839383061964	 0.00000358211841763518	 0.00000002418043728356	 0.00000000013394674006	0.00000000000074680422


==> Data/error_press_quarter_annulus_2.txt <==
0.50000000000000000000	 0.83123858568048081263	 0.21170753840532285928	 0.02582715982662659934	 0.00493374241662268131	0.00067724757556883290
0.25000000000000000000	 0.09713801814764576326	 0.01683764229795966377	 0.00159717149176423620	 0.00014442060888610473	0.00001102360049860989
0.12500000000000000000	 0.02056239109254186584	 0.00191511896574288079	 0.00009940376450163338	 0.00000437039160475946	0.00000019351218442358
0.06250000000000000000	 0.00501935933062978325	 0.00023185624531171404	 0.00000619383383606919	 0.00000013700150480264	0.00000000303482976444
0.03125000000000000000	 0.00125524260937659362	 0.00002872333774648322	 0.00000038691884920504	 0.00000000428520857483	0.00000000004746178648
0.01562500000000000000	 0.00031475839383061964	 0.00000358211841763518	 0.00000002418043728356	 0.00000000013394674006	0.00000000000074680422


==> Data/error_press_quarter_annulus_bis.txt <==
0.50000000000000000000	 0.78425567256678407890	 0.17562817177219466891	 0.02450927456568429211	 0.00491034819982663021	0.00067645464452283197
0.25000000000000000000	 0.10029604773426921416	 0.01678344323993768983	 0.00159617968488515324	 0.00014441111007957870	0.00001102349568826135
0.12500000000000000000	 0.02117841941398480518	 0.00191497452071444493	 0.00009940158722410378	 0.00000437038676696408	0.00000019351216826723
0.06250000000000000000	 0.00511191647855135673	 0.00023185613958867358	 0.00000619382903882711	 0.00000013700150212970	0.00000000303482980377
0.03125000000000000000	 0.00126771368375135909	 0.00002872334359300298	 0.00000038691883779057	 0.00000000428520856783	0.00000000004746177648
0.01562500000000000000	 0.00031636929305158603	 0.00000358211854826715	 0.00000002418043724935	 0.00000000013394674426	0.00000000000074680500


==> Data/error_press_quarter_annulus_bis_2.txt <==
0.50000000000000000000	 0.78425567256678407890	 0.17562817177219466891	 0.02450927456568429211	 0.00491034819982663021	0.00067645464452283197
0.25000000000000000000	 0.10029604773426921416	 0.01678344323993768983	 0.00159617968488515324	 0.00014441111007957870	0.00001102349568826135
0.12500000000000000000	 0.02117841941398480518	 0.00191497452071444493	 0.00009940158722410378	 0.00000437038676696408	0.00000019351216826723
0.06250000000000000000	 0.00511191647855135673	 0.00023185613958867358	 0.00000619382903882711	 0.00000013700150212970	0.00000000303482980377
0.03125000000000000000	 0.00126771368375135909	 0.00002872334359300298	 0.00000038691883779057	 0.00000000428520856783	0.00000000004746177648
0.01562500000000000000	 0.00031636929305158603	 0.00000358211854826715	 0.00000002418043724935	 0.00000000013394674426	0.00000000000074680500


==> Data/error_press_quarter_annulus_m=0.txt <==
0.50000000000000000000	 0.68538178907656732708	 0.32746913430815449697	 0.02368178329994980943	 0.00499994001979643492	0.00067725459140902512
0.25000000000000000000	 0.14312330878812151713	 0.02541522873790253226	 0.00162957919232333969	 0.00014489706606601006	0.00001102363765421690
0.12500000000000000000	 0.04235430467768066393	 0.00304890609997910322	 0.00010212015877819220	 0.00000438599384170124	0.00000019351246328132
0.06250000000000000000	 0.01145111027263652666	 0.00037716578234345803	 0.00000638287095329186	 0.00000013748937024667	0.00000000303483356513
0.03125000000000000000	 0.00295899113704017110	 0.00004705429679046127	 0.00000039927562920312	 0.00000000430046210269	0.00000000004746183524
0.01562500000000000000	 0.00075077946468288042	 0.00000588135181017516	 0.00000002496868905895	 0.00000000013442365243	0.00000000000074681952


==> Data/error_press_quarter_annulus_m=0_2.txt <==
0.50000000000000000000	 0.68538178907656732708	 0.32746913430815449697	 0.02368178329994980943	 0.00499994001979643492	0.00067725459140902512
0.25000000000000000000	 0.14312330878812151713	 0.02541522873790253226	 0.00162957919232333969	 0.00014489706606601006	0.00001102363765421690
0.12500000000000000000	 0.04235430467768066393	 0.00304890609997910322	 0.00010212015877819220	 0.00000438599384170124	0.00000019351246328132
0.06250000000000000000	 0.01145111027263652666	 0.00037716578234345803	 0.00000638287095329186	 0.00000013748937024667	0.00000000303483356513
0.03125000000000000000	 0.00295899113704017110	 0.00004705429679046127	 0.00000039927562920312	 0.00000000430046210269	0.00000000004746183524
0.01562500000000000000	 0.00075077946468288042	 0.00000588135181017516	 0.00000002496868905895	 0.00000000013442365243	0.00000000000074681952


==> Data/error_press_unit_circle_ff.txt <==
0.500000000000000    	0.1059628563		0.0807605399		0.072160905
0.250000000000000	0.04635708449		0.09677954339		0.01276769249
0.125000000000000	0.01657552493		0.04651997153		0.004523436885
0.062500000000000	0.003927280419		0.01063025449		0.0003340751212
0.031250000000000	0.0009451029498		0.002639178291		4.815118683e-05
0.015625000000000	0.0002351277906		0.0006342556933		6.148443077e-06
0.007812500000000	5.809079116e-05         0.0001604106229		7.740378671e-07




==> Data/error_press_unit_circle_ff_2.txt <==
0.500000000000000    	0.1059628563		0.0807605399		0.072160905
0.250000000000000	0.04635708449		0.09677954339		0.01276769249
0.125000000000000	0.01657552493		0.04651997153		0.004523436885
0.062500000000000	0.003927280419		0.01063025449		0.0003340751212
0.031250000000000	0.0009451029498		0.002639178291		4.815118683e-05
0.015625000000000	0.0002351277906		0.0006342556933		6.148443077e-06
0.007812500000000	5.809079116e-05         0.0001604106229		7.740378671e-07




==> Data/error_press_unit_circle_ff_bis.txt <==
0.500000000000000    	0.1059470153		0.1062810553	0.07568985378
0.250000000000000	0.03640631239		0.09746853514	0.01284343614
0.125000000000000	0.01902141945		0.04656448976	0.004534528429
0.062500000000000	0.004052400971		0.01063398007	0.0003341224134
0.031250000000000	0.0009717711601		0.002639279536	4.815467626e-05
0.015625000000000	0.0002370049649		0.0006342585707	6.148492378e-06
0.007812500000000	5.819012369e-05 	0.0001604106764 7.740386092e-07  




==> Data/error_press_unit_circle_ff_bis_2.txt <==
0.500000000000000    	0.1059470153		0.1062810553	0.07568985378
0.250000000000000	0.03640631239		0.09746853514	0.01284343614
0.125000000000000	0.01902141945		0.04656448976	0.004534528429
0.062500000000000	0.004052400971		0.01063398007	0.0003341224134
0.031250000000000	0.0009717711601		0.002639279536	4.815467626e-05
0.015625000000000	0.0002370049649		0.0006342585707	6.148492378e-06
0.007812500000000	5.819012369e-05 	0.0001604106764 7.740386092e-07  




==> Data/error_press_unit_circle_ff_m=0.txt <==
0.500000000000000    	0.02307075142		0.2372941783		0.120610868
0.250000000000000	0.106602814		0.1279059183		0.01334235599
0.125000000000000	0.05339541671		0.04893903587		0.004784717808
0.062500000000000	0.01492992213		0.01116085075		0.0003357945417
0.031250000000000	0.004037180339		0.002678469989		4.832230494e-05
0.015625000000000	0.0009567687255		0.0006371911254		6.154994383e-06
0.007812500000000	0.0002276600874    	0.0001606597627		7.741777229e-07




==> Data/error_press_unit_circle_ff_m=0_2.txt <==
0.500000000000000    	0.02307075142		0.2372941783		0.120610868
0.250000000000000	0.106602814		0.1279059183		0.01334235599
0.125000000000000	0.05339541671		0.04893903587		0.004784717808
0.062500000000000	0.01492992213		0.01116085075		0.0003357945417
0.031250000000000	0.004037180339		0.002678469989		4.832230494e-05
0.015625000000000	0.0009567687255		0.0006371911254		6.154994383e-06
0.007812500000000	0.0002276600874    	0.0001606597627		7.741777229e-07




==> Data/error_press_unit_square.txt <==
0.50000000000000000000	 0.01293093949180500711	 0.00079684495825433385	 0.00001419952035408947	 0.00000057821585578701	0.00000000681654805975
0.25000000000000000000	 0.00194268384838023668	 0.00010235135907534633	 0.00000085953242580723	 0.00000001808934052146	0.00000000010539678886
0.12500000000000000000	 0.00038084427555766092	 0.00001288016525405757	 0.00000005354283145935	 0.00000000056568890543	0.00000000000164839234
0.06250000000000000000	 0.00008849860697115142	 0.00000161273625406102	 0.00000000334683296809	 0.00000000001768274900	0.00000000000002582300
0.03125000000000000000	 0.00002173299034476472	 0.00000020167680992356	 0.00000000020921386649	 0.00000000000055263650	0.00000000000000342727
0.01562500000000000000	 0.00000541030230055747	 0.00000002521224822812	 0.00000000001307285519	 0.00000000000001727128	0.00000000000000379101


==> Data/error_press_unit_square_2.txt <==
0.50000000000000000000	 0.01293093949180500711	 0.00079684495825433385	 0.00001419952035408947	 0.00000057821585578701	0.00000000681654805975
0.25000000000000000000	 0.00194268384838023668	 0.00010235135907534633	 0.00000085953242580723	 0.00000001808934052146	0.00000000010539678886
0.12500000000000000000	 0.00038084427555766092	 0.00001288016525405757	 0.00000005354283145935	 0.00000000056568890543	0.00000000000164839234
0.06250000000000000000	 0.00008849860697115142	 0.00000161273625406102	 0.00000000334683296809	 0.00000000001768274900	0.00000000000002582300
0.03125000000000000000	 0.00002173299034476472	 0.00000020167680992356	 0.00000000020921386649	 0.00000000000055263650	0.00000000000000342727
0.01562500000000000000	 0.00000541030230055747	 0.00000002521224822812	 0.00000000001307285519	 0.00000000000001727128	0.00000000000000379101


==> Data/error_press_unit_square_bis.txt <==
0.50000000000000000000	 0.00197992826473296878	 0.00079339493469933930	 0.00001331562512706242	 0.00000057460493490057	0.00000000655476303044
0.25000000000000000000	 0.00081474609051555380	 0.00010231852926759722	 0.00000085102370050728	 0.00000001806982267066	0.00000000010481718641
0.12500000000000000000	 0.00026235242007308963	 0.00001287997822760369	 0.00000005346953238507	 0.00000000056559909432	0.00000000000164717187
0.06250000000000000000	 0.00007500552168962527	 0.00000161273527091654	 0.00000000334623358252	 0.00000000001768236697	0.00000000000002582335
0.03125000000000000000	 0.00002010832814957611	 0.00000020167680412002	 0.00000000020920908058	 0.00000000000055263467	0.00000000000000342570
0.01562500000000000000	 0.00000521008779693073	 0.00000002521224818550	 0.00000000001307281740	 0.00000000000001727106	0.00000000000000376848


==> Data/error_press_unit_square_bis_2.txt <==
0.50000000000000000000	 0.00197992826473296878	 0.00079339493469933930	 0.00001331562512706242	 0.00000057460493490057	0.00000000655476303044
0.25000000000000000000	 0.00081474609051555380	 0.00010231852926759722	 0.00000085102370050728	 0.00000001806982267066	0.00000000010481718641
0.12500000000000000000	 0.00026235242007308963	 0.00001287997822760369	 0.00000005346953238507	 0.00000000056559909432	0.00000000000164717187
0.06250000000000000000	 0.00007500552168962527	 0.00000161273527091654	 0.00000000334623358252	 0.00000000001768236697	0.00000000000002582335
0.03125000000000000000	 0.00002010832814957611	 0.00000020167680412002	 0.00000000020920908058	 0.00000000000055263467	0.00000000000000342570
0.01562500000000000000	 0.00000521008779693073	 0.00000002521224818550	 0.00000000001307281740	 0.00000000000001727106	0.00000000000000376848


==> Data/error_press_unit_square_ff.txt <==
0.500000000000000	0.01204207079	0.04082643808	0.003724215806    	
0.250000000000000	0.004815231863	0.0115285044	0.0005217241677
0.125000000000000	0.0009354260003	0.002506459912	5.109604237e-05
0.062500000000000	0.0002194606939	0.0006105258707	6.53810146e-06
0.031250000000000	5.627627657e-05	0.0001564632554 7.53370281e-07
0.015625000000000	1.408280702e-05	3.981967293e-05 1.035480412e-07





==> Data/error_press_unit_square_ff_2.txt <==
0.500000000000000	0.01204207079	0.04082643808	0.003724215806    	
0.250000000000000	0.004815231863	0.0115285044	0.0005217241677
0.125000000000000	0.0009354260003	0.002506459912	5.109604237e-05
0.062500000000000	0.0002194606939	0.0006105258707	6.53810146e-06
0.031250000000000	5.627627657e-05	0.0001564632554 7.53370281e-07
0.015625000000000	1.408280702e-05	3.981967293e-05 1.035480412e-07





==> Data/error_press_unit_square_ff_bis.txt <==
0.500000000000000	0.01192776611	0.04088421438	0.003750053347    	
 0.250000000000000	0.004633971498	0.01152920383	0.0005219360704	
0.125000000000000	0.0009356606621	0.002506596046	5.10995891e-05	
0.062500000000000	0.0002195073635	0.0006105272556	6.538140411e-06	
0.031250000000000	5.631464469e-05	0.0001564633319	7.533707698e-07
0.015625000000000	1.408162518e-05	3.981967339e-05	1.035480447e-07	

	



==> Data/error_press_unit_square_ff_bis_2.txt <==
0.500000000000000	0.01192776611	0.04088421438	0.003750053347    	
 0.250000000000000	0.004633971498	0.01152920383	0.0005219360704	
0.125000000000000	0.0009356606621	0.002506596046	5.10995891e-05	
0.062500000000000	0.0002195073635	0.0006105272556	6.538140411e-06	
0.031250000000000	5.631464469e-05	0.0001564633319	7.533707698e-07
0.015625000000000	1.408162518e-05	3.981967339e-05	1.035480447e-07	

	



==> Data/error_press_unit_square_ff_bis_struct.txt <==
0.500000000000000    	0.06438236407     0.2271799693      0.0397178329
 0.250000000000000	0.02008138474     0.06594031772     0.005231413466
0.125000000000000	0.005254286055    0.01706298346     0.0006621893309
0.062500000000000	0.001328478271     0.004301698558    8.303381144e-05
0.031250000000000	0.0003332242644    0.001077664446    1.038739388e-05
0.015625000000000	8.340232131e-05    0.000269555943    1.298680112e-06
 0.007812500000000	2.086019324e-05    6.739772263e-05   1.623430323e-07
	



==> Data/error_press_unit_square_ff_bis_struct_2.txt <==
0.500000000000000    	0.06438236407     0.2271799693      0.0397178329
 0.250000000000000	0.02008138474     0.06594031772     0.005231413466
0.125000000000000	0.005254286055    0.01706298346     0.0006621893309
0.062500000000000	0.001328478271     0.004301698558    8.303381144e-05
0.031250000000000	0.0003332242644    0.001077664446    1.038739388e-05
0.015625000000000	8.340232131e-05    0.000269555943    1.298680112e-06
 0.007812500000000	2.086019324e-05    6.739772263e-05   1.623430323e-07
	



==> Data/error_press_unit_square_ff_m=0.txt <==
0.500000000000000	0.01895200878	0.04229675751	0.004007442885    	
 0.250000000000000	0.005337117821	0.01163251131	0.0005254601872	
0.125000000000000	0.001103727935	0.002524962512	5.1199957e-05	
0.062500000000000	0.000261330563	0.0006116631536	6.540042399e-06		
0.031250000000000	6.148688905e-05	0.0001566617713	7.534134022e-07	
0.015625000000000	1.431722422e-05	3.983674002e-05	1.035494216e-07	





==> Data/error_press_unit_square_ff_m=0_2.txt <==
0.500000000000000	0.01895200878	0.04229675751	0.004007442885    	
 0.250000000000000	0.005337117821	0.01163251131	0.0005254601872	
0.125000000000000	0.001103727935	0.002524962512	5.1199957e-05	
0.062500000000000	0.000261330563	0.0006116631536	6.540042399e-06		
0.031250000000000	6.148688905e-05	0.0001566617713	7.534134022e-07	
0.015625000000000	1.431722422e-05	3.983674002e-05	1.035494216e-07	





==> Data/error_press_unit_square_ff_m=0_struct.txt <==
0.500000000000000    	0.06362896022      0.2387359188    0.06199395046
 0.250000000000000	0.02832007283      0.07044629586    0.005944788076
0.125000000000000	0.009622330461     0.01775682664    0.0006830982146
0.062500000000000	0.002699833275     0.004393156373   8.3650608e-05
0.031250000000000	0.0007068347156    0.001089275187   1.040599345e-05
0.015625000000000	0.0001802802598    0.0002710149922  1.299250176e-06
 0.007812500000000	4.546879546e-05    6.758059889e-05 1.623606966e-07




==> Data/error_press_unit_square_ff_m=0_struct_2.txt <==
0.500000000000000    	0.06362896022      0.2387359188    0.06199395046
 0.250000000000000	0.02832007283      0.07044629586    0.005944788076
0.125000000000000	0.009622330461     0.01775682664    0.0006830982146
0.062500000000000	0.002699833275     0.004393156373   8.3650608e-05
0.031250000000000	0.0007068347156    0.001089275187   1.040599345e-05
0.015625000000000	0.0001802802598    0.0002710149922  1.299250176e-06
 0.007812500000000	4.546879546e-05    6.758059889e-05 1.623606966e-07




==> Data/error_press_unit_square_ff_struct.txt <==
0.500000000000000    	0.06631135186    	0.2307864351   		0.03782622987
0.250000000000000	0.01804294677    	0.06580094608  		0.005191699276
0.125000000000000	0.004855854358   	0.01704973674  		0.0006614864888
0.062500000000000	0.001271334028	 	0.004301097637 		8.302218788e-05
0.031250000000000	0.0003257435124 	 0.001077642365 	1.038720724e-05
0.015625000000000	8.245166997e-05  	0.0002695551984 	1.298677157e-06
0.007812500000000	2.074060365e-05	 	6.739769849e-05  	1.62342986e-07    




==> Data/error_press_unit_square_ff_struct_2.txt <==
0.500000000000000    	0.06631135186    	0.2307864351   		0.03782622987
0.250000000000000	0.01804294677    	0.06580094608  		0.005191699276
0.125000000000000	0.004855854358   	0.01704973674  		0.0006614864888
0.062500000000000	0.001271334028	 	0.004301097637 		8.302218788e-05
0.031250000000000	0.0003257435124 	 0.001077642365 	1.038720724e-05
0.015625000000000	8.245166997e-05  	0.0002695551984 	1.298677157e-06
0.007812500000000	2.074060365e-05	 	6.739769849e-05  	1.62342986e-07    




==> Data/error_press_unit_square_m=0.txt <==
0.50000000000000000000	 0.03822436134313279138	 0.00082523528565076976	 0.00021549183591496409	 0.00000854780255350050	0.00000016902343668508
0.25000000000000000000	 0.01087843797211634697	 0.00011093955444981267	 0.00001531567714081231	 0.00000028901259861006	0.00000000264178371791
0.12500000000000000000	 0.00282692717992838981	 0.00001719848466799076	 0.00000101840722688742	 0.00000000937899627956	0.00000000004155632460
0.06250000000000000000	 0.00071596573994222733	 0.00000241819167864913	 0.00000006561703559407	 0.00000000029858828853	0.00000000000065263926
0.03125000000000000000	 0.00017987575773352010	 0.00000032047600285651	 0.00000000416338574208	 0.00000000000941738946	0.00000000000001161883
0.01562500000000000000	 0.00004506245928765435	 0.00000004123648197840	 0.00000000026217245301	 0.00000000000029562777	0.00000000000000390433


==> Data/error_press_unit_square_m=0_2.txt <==
0.50000000000000000000	 0.03822436134313279138	 0.00082523528565076976	 0.00021549183591496409	 0.00000854780255350050	0.00000016902343668508
0.25000000000000000000	 0.01087843797211634697	 0.00011093955444981267	 0.00001531567714081231	 0.00000028901259861006	0.00000000264178371791
0.12500000000000000000	 0.00282692717992838981	 0.00001719848466799076	 0.00000101840722688742	 0.00000000937899627956	0.00000000004155632460
0.06250000000000000000	 0.00071596573994222733	 0.00000241819167864913	 0.00000006561703559407	 0.00000000029858828853	0.00000000000065263926
0.03125000000000000000	 0.00017987575773352010	 0.00000032047600285651	 0.00000000416338574208	 0.00000000000941738946	0.00000000000001161883
0.01562500000000000000	 0.00004506245928765435	 0.00000004123648197840	 0.00000000026217245301	 0.00000000000029562777	0.00000000000000390433


==> Data/error_quarter_annulus_compare_penalty_bis.txt <==
0.50000000000000000000	 1.73488938550075721956	 1.94097825818580549395	 2.15981519612256622764	 2.38977646989853909076	2.62904466046221685360
0.25000000000000000000	 0.52058456312523671006	 0.83167154799325515580	 1.28494040033063927631	 1.88537302500462922161	2.60465178093085780731
0.12500000000000000000	 0.13056058464263584074	 0.31078313941709301282	 0.71196678676500568805	 1.47024035077180115216	2.59675174826796073546
0.06250000000000000000	 0.03188670097478912835	 0.11081415759941536103	 0.37695256900782836418	 1.12938041012513834538	2.59495489652622435273
0.03125000000000000000	 0.00783141558566036872	 0.03905818163949376087	 0.19425247118702251847	 0.85358482704138627373	2.59450684500407380284
0.01562500000000000000	 0.00193775027731584479	 0.01375287564082564896	 0.09864365718449760734	 0.63569074275109704875	2.59439364526139293332


==> Data/error_quarter_annulus_compare_penalty_bis_2.txt <==
0.50000000000000000000	 1.73488938550075721956	 1.94097825818580549395	 2.15981519612256622764	 2.38977646989853909076	2.62904466046221685360
0.25000000000000000000	 0.52058456312523671006	 0.83167154799325515580	 1.28494040033063927631	 1.88537302500462922161	2.60465178093085780731
0.12500000000000000000	 0.13056058464263584074	 0.31078313941709301282	 0.71196678676500568805	 1.47024035077180115216	2.59675174826796073546
0.06250000000000000000	 0.03188670097478912835	 0.11081415759941536103	 0.37695256900782836418	 1.12938041012513834538	2.59495489652622435273
0.03125000000000000000	 0.00783141558566036872	 0.03905818163949376087	 0.19425247118702251847	 0.85358482704138627373	2.59450684500407380284
0.01562500000000000000	 0.00193775027731584479	 0.01375287564082564896	 0.09864365718449760734	 0.63569074275109704875	2.59439364526139293332


==> Data/error_quarter_annulus_compare_penalty_bis_fullbd.txt <==
0.50000000000000000000	 1.33586215862178669944	 1.48506620863066607363	 1.64438552539701676736	 1.81309146663092035645	1.99020997421376000247
0.25000000000000000000	 0.43258677374406634408	 0.67074033887160011691	 1.00755142598612135174	 1.44792052994451680981	1.98381458589613846044
0.12500000000000000000	 0.11249901125923472689	 0.26107270870594828649	 0.57732421278951395749	 1.14370411269871219417	1.98249736719304570087
0.06250000000000000000	 0.02777307145136420630	 0.09493006534895422066	 0.31423001721479570936	 0.89206848401361249490	1.98240795657911306193
0.03125000000000000000	 0.00684093063869961084	 0.03371254822132274676	 0.16483624789283640721	 0.68530168178201456008	1.98240099534447433705
0.01562500000000000000	 0.00169406157602398173	 0.01190249093894779793	 0.08455538203260126728	 0.51840792314493833182	1.98240043579810931718


==> Data/error_quarter_annulus_compare_penalty_bis_fullbd_2.txt <==
0.50000000000000000000	 1.33586215862178669944	 1.48506620863066607363	 1.64438552539701676736	 1.81309146663092035645	1.99020997421376000247
0.25000000000000000000	 0.43258677374406634408	 0.67074033887160011691	 1.00755142598612135174	 1.44792052994451680981	1.98381458589613846044
0.12500000000000000000	 0.11249901125923472689	 0.26107270870594828649	 0.57732421278951395749	 1.14370411269871219417	1.98249736719304570087
0.06250000000000000000	 0.02777307145136420630	 0.09493006534895422066	 0.31423001721479570936	 0.89206848401361249490	1.98240795657911306193
0.03125000000000000000	 0.00684093063869961084	 0.03371254822132274676	 0.16483624789283640721	 0.68530168178201456008	1.98240099534447433705
0.01562500000000000000	 0.00169406157602398173	 0.01190249093894779793	 0.08455538203260126728	 0.51840792314493833182	1.98240043579810931718


==> Data/error_quarter_annulus_compare_penalty_m=0.txt <==
0.50000000000000000000	 0.35181045583826714429	 0.36503943081926132352	 0.38301150614005297079	 0.40705571396144585306	0.43868284527014850260
0.25000000000000000000	 0.11693929353626608680	 0.11996484737895345141	 0.12903311897724767388	 0.15368472564995377949	0.21154777621222448092
0.12500000000000000000	 0.02899035528178055612	 0.02950488171538958454	 0.03266213055186598796	 0.04823810860605993317	0.10149330968864470059
0.06250000000000000000	 0.00723141653263726768	 0.00730418686139210765	 0.00820696383786273520	 0.01584842435785044704	0.05140609860297840061
0.03125000000000000000	 0.00180684776214456804	 0.00181645307958162210	 0.00205617351565280529	 0.00537538939393780377	0.02609579539863971648
0.01562500000000000000	 0.00045164824336356137	 0.00045287949491426912	 0.00051454163541255014	 0.00185869272947560091	0.01317456580560485459


==> Data/error_quarter_annulus_compare_penalty_m=0_2.txt <==
0.50000000000000000000	 0.35181045583826714429	 0.36503943081926132352	 0.38301150614005297079	 0.40705571396144585306	0.43868284527014850260
0.25000000000000000000	 0.11693929353626608680	 0.11996484737895345141	 0.12903311897724767388	 0.15368472564995377949	0.21154777621222448092
0.12500000000000000000	 0.02899035528178055612	 0.02950488171538958454	 0.03266213055186598796	 0.04823810860605993317	0.10149330968864470059
0.06250000000000000000	 0.00723141653263726768	 0.00730418686139210765	 0.00820696383786273520	 0.01584842435785044704	0.05140609860297840061
0.03125000000000000000	 0.00180684776214456804	 0.00181645307958162210	 0.00205617351565280529	 0.00537538939393780377	0.02609579539863971648
0.01562500000000000000	 0.00045164824336356137	 0.00045287949491426912	 0.00051454163541255014	 0.00185869272947560091	0.01317456580560485459


==> Data/error_quarter_annulus_compare_penalty_m=0_fullbd.txt <==
0.50000000000000000000	 0.35695995947186015540	 0.37215255449396500431	 0.39259307715863978050	 0.41959998622422189918	0.45460800384718497158
0.25000000000000000000	 0.11748080616258227415	 0.12145750794100965142	 0.13290674844058125714	 0.16229383625189724993	0.22650916175696364507
0.12500000000000000000	 0.02899946615483366477	 0.02955681309849114702	 0.03292783434281790211	 0.04907080401571546624	0.10191087771915793847
0.06250000000000000000	 0.00723099867633303622	 0.00729851157286727503	 0.00813772661819251765	 0.01531643436068588077	0.04848939740192442088
0.03125000000000000000	 0.00180679077101768325	 0.00181493363353489676	 0.00201999978477051005	 0.00498896868848770769	0.02373978864784388396
0.01562500000000000000	 0.00045164374178820508	 0.00045263864703302400	 0.00050306459541562436	 0.00168107016760714106	0.01176497929938547654


==> Data/error_quarter_annulus_compare_penalty_m=0_fullbd_2.txt <==
0.50000000000000000000	 0.35695995947186015540	 0.37215255449396500431	 0.39259307715863978050	 0.41959998622422189918	0.45460800384718497158
0.25000000000000000000	 0.11748080616258227415	 0.12145750794100965142	 0.13290674844058125714	 0.16229383625189724993	0.22650916175696364507
0.12500000000000000000	 0.02899946615483366477	 0.02955681309849114702	 0.03292783434281790211	 0.04907080401571546624	0.10191087771915793847
0.06250000000000000000	 0.00723099867633303622	 0.00729851157286727503	 0.00813772661819251765	 0.01531643436068588077	0.04848939740192442088
0.03125000000000000000	 0.00180679077101768325	 0.00181493363353489676	 0.00201999978477051005	 0.00498896868848770769	0.02373978864784388396
0.01562500000000000000	 0.00045164374178820508	 0.00045263864703302400	 0.00050306459541562436	 0.00168107016760714106	0.01176497929938547654


==> Data/error_quarter_annulus_compare_penalty_m=1.txt <==
0.50000000000000000000	 0.32143572946901527443	 0.32240906098030375215	 0.32372486552581414276	 0.32549750987635978072	0.32787336423356161497
0.25000000000000000000	 0.11567965729072163250	 0.11578495027020732633	 0.11608465848319073077	 0.11692787267981225030	0.11920678240858202657
0.12500000000000000000	 0.02890326420777555860	 0.02891173103655148013	 0.02896232916299965737	 0.02926157309948986679	0.03087109586041031015
0.06250000000000000000	 0.00722570541200198615	 0.00722628431193446039	 0.00723344006867364907	 0.00732142914828019797	0.00824021841328049197
0.03125000000000000000	 0.00180648208379291931	 0.00180651941828560226	 0.00180746461540638704	 0.00183135178188134433	0.00230056662756512181
0.01562500000000000000	 0.00045162510965602681	 0.00045162746339801475	 0.00045174870268717361	 0.00045798978372779198	0.00067977654240593635


==> Data/error_quarter_annulus_compare_penalty_m=1_2.txt <==
0.50000000000000000000	 0.32143572946901527443	 0.32240906098030375215	 0.32372486552581414276	 0.32549750987635978072	0.32787336423356161497
0.25000000000000000000	 0.11567965729072163250	 0.11578495027020732633	 0.11608465848319073077	 0.11692787267981225030	0.11920678240858202657
0.12500000000000000000	 0.02890326420777555860	 0.02891173103655148013	 0.02896232916299965737	 0.02926157309948986679	0.03087109586041031015
0.06250000000000000000	 0.00722570541200198615	 0.00722628431193446039	 0.00723344006867364907	 0.00732142914828019797	0.00824021841328049197
0.03125000000000000000	 0.00180648208379291931	 0.00180651941828560226	 0.00180746461540638704	 0.00183135178188134433	0.00230056662756512181
0.01562500000000000000	 0.00045162510965602681	 0.00045162746339801475	 0.00045174870268717361	 0.00045798978372779198	0.00067977654240593635


==> Data/error_quarter_annulus_compare_penalty_m=1_fullbd.txt <==
0.50000000000000000000	 0.31432853365229596054	 0.31603930956483400339	 0.31896464209502006781	 0.32352287204516361196	0.33019250981287118218
0.25000000000000000000	 0.11526507845481072378	 0.11546083008673005410	 0.11669745212947403579	 0.12098538871280273277	0.13236369265578851184
0.12500000000000000000	 0.02888975861865436881	 0.02891205027353326365	 0.02917702765971053047	 0.03090778197723600962	0.03857516759043368160
0.06250000000000000000	 0.00722533189140726635	 0.00722726942018128964	 0.00726700768132344885	 0.00776828110732292239	0.01153731146123120055
0.03125000000000000000	 0.00180647142634969083	 0.00180661555899485704	 0.00181191895793391842	 0.00194430621468048154	0.00361333715999612604
0.01562500000000000000	 0.00045162479314360816	 0.00045163481947467379	 0.00045231549702919201	 0.00048631442030983713	0.00118357135327397996


==> Data/error_quarter_annulus_compare_penalty_m=1_fullbd_2.txt <==
0.50000000000000000000	 0.31432853365229596054	 0.31603930956483400339	 0.31896464209502006781	 0.32352287204516361196	0.33019250981287118218
0.25000000000000000000	 0.11526507845481072378	 0.11546083008673005410	 0.11669745212947403579	 0.12098538871280273277	0.13236369265578851184
0.12500000000000000000	 0.02888975861865436881	 0.02891205027353326365	 0.02917702765971053047	 0.03090778197723600962	0.03857516759043368160
0.06250000000000000000	 0.00722533189140726635	 0.00722726942018128964	 0.00726700768132344885	 0.00776828110732292239	0.01153731146123120055
0.03125000000000000000	 0.00180647142634969083	 0.00180661555899485704	 0.00181191895793391842	 0.00194430621468048154	0.00361333715999612604
0.01562500000000000000	 0.00045162479314360816	 0.00045163481947467379	 0.00045231549702919201	 0.00048631442030983713	0.00118357135327397996


==> Data/error_unit_circle_compare_penalty_bis_ff.txt <==
0.50000000000000000000	 0.54031798840000000439	 0.49613803639999998207	 0.44633188769999998513	 0.39218529749999997414	0.33576861749999997730
0.25000000000000000000	 0.47650939199999997609	 0.49173011350000001007	 0.50824028080000005492	 0.52593735649999995285	0.54469643010000001748
0.12500000000000000000	 0.22020688250000000630	 0.29371885889999999053	 0.38326452329999999291	 0.48692337909999999779	0.60001187440000003370
0.06250000000000000000	 0.06624123081999999663	 0.12747726919999999295	 0.23478664060000001279	 0.40097671880000002043	0.61458438869999998388
0.03125000000000000000	 0.01837611118999999890	 0.05060109520000000138	 0.13376011649999999809	 0.31831101330000000083	0.61828179100000002499
0.01562500000000000000	 0.00451986956399999962	 0.01802316668999999830	 0.06987533492000000401	 0.24224335359999998873	0.61920932449999999125


==> Data/error_unit_circle_compare_penalty_bis_ff_2.txt <==
0.50000000000000000000	 0.54031798840000000439	 0.49613803639999998207	 0.44633188769999998513	 0.39218529749999997414	0.33576861749999997730
0.25000000000000000000	 0.47650939199999997609	 0.49173011350000001007	 0.50824028080000005492	 0.52593735649999995285	0.54469643010000001748
0.12500000000000000000	 0.22020688250000000630	 0.29371885889999999053	 0.38326452329999999291	 0.48692337909999999779	0.60001187440000003370
0.06250000000000000000	 0.06624123081999999663	 0.12747726919999999295	 0.23478664060000001279	 0.40097671880000002043	0.61458438869999998388
0.03125000000000000000	 0.01837611118999999890	 0.05060109520000000138	 0.13376011649999999809	 0.31831101330000000083	0.61828179100000002499
0.01562500000000000000	 0.00451986956399999962	 0.01802316668999999830	 0.06987533492000000401	 0.24224335359999998873	0.61920932449999999125


==> Data/error_unit_circle_compare_penalty_m=0_ff.txt <==
0.50000000000000000000	 0.31726268089999998256	 0.22431694979999999839	 0.15929253960000000490	 0.11423451910000000098	0.08360440966000000362
0.25000000000000000000	 0.07590913589000000683	 0.07857386115999999421	 0.08178323411000000542	 0.08559822068000000339	0.09008442665999999432
0.12500000000000000000	 0.01263953272999999988	 0.01536744649000000053	 0.01984653926000000054	 0.02681643554999999998	0.03727127018000000319
0.06250000000000000000	 0.00297627412900000003	 0.00401809403399999970	 0.00669070611199999981	 0.01254139724000000004	0.02443728853000000020
0.03125000000000000000	 0.00063922690030000003	 0.00074675954570000000	 0.00129989023800000008	 0.00321193181300000012	0.00870088215199999945
0.01562500000000000000	 0.00016774973390000001	 0.00017750944210000001	 0.00029317943750000001	 0.00098431529539999996	0.00389821258400000013


==> Data/error_unit_circle_compare_penalty_m=0_ff_2.txt <==
0.50000000000000000000	 0.31726268089999998256	 0.22431694979999999839	 0.15929253960000000490	 0.11423451910000000098	0.08360440966000000362
0.25000000000000000000	 0.07590913589000000683	 0.07857386115999999421	 0.08178323411000000542	 0.08559822068000000339	0.09008442665999999432
0.12500000000000000000	 0.01263953272999999988	 0.01536744649000000053	 0.01984653926000000054	 0.02681643554999999998	0.03727127018000000319
0.06250000000000000000	 0.00297627412900000003	 0.00401809403399999970	 0.00669070611199999981	 0.01254139724000000004	0.02443728853000000020
0.03125000000000000000	 0.00063922690030000003	 0.00074675954570000000	 0.00129989023800000008	 0.00321193181300000012	0.00870088215199999945
0.01562500000000000000	 0.00016774973390000001	 0.00017750944210000001	 0.00029317943750000001	 0.00098431529539999996	0.00389821258400000013


==> Data/error_unit_circle_compare_penalty_m=1_ff.txt <==
0.50000000000000000000	 0.11002578570000000335	 0.08725983900000000570	 0.06908870849999999841	 0.05562535367000000230	0.04655512673000000018
0.25000000000000000000	 0.03212920369999999748	 0.03246360801999999962	 0.03298822636999999836	 0.03372638040999999948	0.03470088645999999666
0.12500000000000000000	 0.01008406790999999934	 0.01069654559999999935	 0.01179207854000000055	 0.01363888012999999941	0.01654213172999999953
0.06250000000000000000	 0.00255602524299999986	 0.00266015595500000007	 0.00302646621599999980	 0.00412001489399999987	0.00669276947800000015
0.03125000000000000000	 0.00062253284529999999	 0.00063122992299999997	 0.00069166868240000000	 0.00102542538399999993	0.00219747699800000021
0.01562500000000000000	 0.00016711623470000000	 0.00016763032880000000	 0.00017523834189999999	 0.00026308108160000000	0.00075634006810000002


==> Data/error_unit_circle_compare_penalty_m=1_ff_2.txt <==
0.50000000000000000000	 0.11002578570000000335	 0.08725983900000000570	 0.06908870849999999841	 0.05562535367000000230	0.04655512673000000018
0.25000000000000000000	 0.03212920369999999748	 0.03246360801999999962	 0.03298822636999999836	 0.03372638040999999948	0.03470088645999999666
0.12500000000000000000	 0.01008406790999999934	 0.01069654559999999935	 0.01179207854000000055	 0.01363888012999999941	0.01654213172999999953
0.06250000000000000000	 0.00255602524299999986	 0.00266015595500000007	 0.00302646621599999980	 0.00412001489399999987	0.00669276947800000015
0.03125000000000000000	 0.00062253284529999999	 0.00063122992299999997	 0.00069166868240000000	 0.00102542538399999993	0.00219747699800000021
0.01562500000000000000	 0.00016711623470000000	 0.00016763032880000000	 0.00017523834189999999	 0.00026308108160000000	0.00075634006810000002


==> Data/error_unit_square_compare_penalty_bis.txt <==
0.50000000000000000000	 0.10399985591182288325	 0.13675301491941285748	 0.17680122557568603292	 0.22421649472748317322	0.27835963509843525410
0.25000000000000000000	 0.03040441822656020712	 0.05731285784213095008	 0.10365246207972220183	 0.17645538550174982850	0.27785778217014345248
0.12500000000000000000	 0.00797095069341074297	 0.02185186999939932664	 0.05727218231909325663	 0.13637700709959660328	0.27773325402694887254
0.06250000000000000000	 0.00201799132124847553	 0.00795714447869412186	 0.03033831910032083745	 0.10360590009251846588	0.27770133904626770338
0.03125000000000000000	 0.00050611342770142613	 0.00284392660919076216	 0.01565300076754210304	 0.07752476467630274592	0.27769318094019168619
0.01562500000000000000	 0.00012662993097763939	 0.00100938836952883847	 0.00795615304142000164	 0.05726675049575023074	0.27769111014265862591


==> Data/error_unit_square_compare_penalty_bis_2.txt <==
0.50000000000000000000	 0.10399985591182288325	 0.13675301491941285748	 0.17680122557568603292	 0.22421649472748317322	0.27835963509843525410
0.25000000000000000000	 0.03040441822656020712	 0.05731285784213095008	 0.10365246207972220183	 0.17645538550174982850	0.27785778217014345248
0.12500000000000000000	 0.00797095069341074297	 0.02185186999939932664	 0.05727218231909325663	 0.13637700709959660328	0.27773325402694887254
0.06250000000000000000	 0.00201799132124847553	 0.00795714447869412186	 0.03033831910032083745	 0.10360590009251846588	0.27770133904626770338
0.03125000000000000000	 0.00050611342770142613	 0.00284392660919076216	 0.01565300076754210304	 0.07752476467630274592	0.27769318094019168619
0.01562500000000000000	 0.00012662993097763939	 0.00100938836952883847	 0.00795615304142000164	 0.05726675049575023074	0.27769111014265862591


==> Data/error_unit_square_compare_penalty_bis_ff.txt <==
0.50000000000000000000	 0.17227561250000000825	 0.19575197110000000511	 0.22115337560000000727	 0.24832257720000000534	0.27703359519999998239
0.25000000000000000000	 0.04607363013000000118	 0.07587523917999999812	 0.12196666650000000109	 0.18869922920000001265	0.27663670089999997659
0.12500000000000000000	 0.01091344108999999993	 0.02670974513000000036	 0.06364956336999999520	 0.14177353160000000232	0.27657965449999999397
0.06250000000000000000	 0.00236992760200000017	 0.00864194726799999945	 0.03099718916000000074	 0.10313814590000000559	0.27657227290000002684
0.03125000000000000000	 0.00055550318180000002	 0.00293601161399999980	 0.01538987259999999996	 0.07529808361999999755	0.27657154979999998279
0.01562500000000000000	 0.00012529374459999999	 0.00096597811830000004	 0.00742250439299999964	 0.05384323338000000098	0.27657148669999997992


==> Data/error_unit_square_compare_penalty_bis_ff_2.txt <==
0.50000000000000000000	 0.17227561250000000825	 0.19575197110000000511	 0.22115337560000000727	 0.24832257720000000534	0.27703359519999998239
0.25000000000000000000	 0.04607363013000000118	 0.07587523917999999812	 0.12196666650000000109	 0.18869922920000001265	0.27663670089999997659
0.12500000000000000000	 0.01091344108999999993	 0.02670974513000000036	 0.06364956336999999520	 0.14177353160000000232	0.27657965449999999397
0.06250000000000000000	 0.00236992760200000017	 0.00864194726799999945	 0.03099718916000000074	 0.10313814590000000559	0.27657227290000002684
0.03125000000000000000	 0.00055550318180000002	 0.00293601161399999980	 0.01538987259999999996	 0.07529808361999999755	0.27657154979999998279
0.01562500000000000000	 0.00012529374459999999	 0.00096597811830000004	 0.00742250439299999964	 0.05384323338000000098	0.27657148669999997992


==> Data/error_unit_square_compare_penalty_bis_fullbd.txt <==
0.50000000000000000000	 0.11251274111002143585	 0.14993007557126325491	 0.19620704651146786412	 0.25116568759490326412	0.31343032000431308992
0.25000000000000000000	 0.03156846397915795410	 0.06056446744926868853	 0.11225302186995117504	 0.19603534527102847718	0.31331344663657634264
0.12500000000000000000	 0.00814258217912921904	 0.02255781997743104214	 0.06053471321796617677	 0.14970693221395439676	0.31330124301090717109
0.06250000000000000000	 0.00205195587214408942	 0.00812934165664610901	 0.03151015508717291275	 0.11223365823953823650	0.31330007348272448375
0.03125000000000000000	 0.00051401913174532212	 0.00289388547552301648	 0.01608600848629449312	 0.08290085295888426076	0.31329997064071929413
0.01562500000000000000	 0.00012856933923343112	 0.00102562534344356163	 0.00812845868259830760	 0.06053265980556223058	0.31329996219138062097


==> Data/error_unit_square_compare_penalty_bis_fullbd_2.txt <==
0.50000000000000000000	 0.11251274111002143585	 0.14993007557126325491	 0.19620704651146786412	 0.25116568759490326412	0.31343032000431308992
0.25000000000000000000	 0.03156846397915795410	 0.06056446744926868853	 0.11225302186995117504	 0.19603534527102847718	0.31331344663657634264
0.12500000000000000000	 0.00814258217912921904	 0.02255781997743104214	 0.06053471321796617677	 0.14970693221395439676	0.31330124301090717109
0.06250000000000000000	 0.00205195587214408942	 0.00812934165664610901	 0.03151015508717291275	 0.11223365823953823650	0.31330007348272448375
0.03125000000000000000	 0.00051401913174532212	 0.00289388547552301648	 0.01608600848629449312	 0.08290085295888426076	0.31329997064071929413
0.01562500000000000000	 0.00012856933923343112	 0.00102562534344356163	 0.00812845868259830760	 0.06053265980556223058	0.31329996219138062097


==> Data/error_unit_square_compare_penalty_m=0.txt <==
0.50000000000000000000	 0.00790634150856586206	 0.00832506215464390471	 0.00908283985780452587	 0.01038253068627820533	0.01247117838046390807
0.25000000000000000000	 0.00194457115521594467	 0.00205641124249614574	 0.00244901262690558731	 0.00359289985667093741	0.00626963955657224882
0.12500000000000000000	 0.00048199218834010929	 0.00050190253864709755	 0.00063880364049792744	 0.00128257194701923509	0.00335687220058895810
0.06250000000000000000	 0.00012013648147017722	 0.00012309544098545720	 0.00016326882275741005	 0.00045826935057648351	0.00176033449353233946
0.03125000000000000000	 0.00003000769587601549	 0.00003041073476513569	 0.00004127763192656048	 0.00016308417101293547	0.00090367848306099614
0.01562500000000000000	 0.00000750014233536477	 0.00000755272680529679	 0.00001037782679994486	 0.00005786115257502534	0.00045807419447903416


==> Data/error_unit_square_compare_penalty_m=0_2.txt <==
0.50000000000000000000	 0.00790634150856586206	 0.00832506215464390471	 0.00908283985780452587	 0.01038253068627820533	0.01247117838046390807
0.25000000000000000000	 0.00194457115521594467	 0.00205641124249614574	 0.00244901262690558731	 0.00359289985667093741	0.00626963955657224882
0.12500000000000000000	 0.00048199218834010929	 0.00050190253864709755	 0.00063880364049792744	 0.00128257194701923509	0.00335687220058895810
0.06250000000000000000	 0.00012013648147017722	 0.00012309544098545720	 0.00016326882275741005	 0.00045826935057648351	0.00176033449353233946
0.03125000000000000000	 0.00003000769587601549	 0.00003041073476513569	 0.00004127763192656048	 0.00016308417101293547	0.00090367848306099614
0.01562500000000000000	 0.00000750014233536477	 0.00000755272680529679	 0.00001037782679994486	 0.00005786115257502534	0.00045807419447903416


==> Data/error_unit_square_compare_penalty_m=0_ff.txt <==
0.50000000000000000000	 0.01849100890000000136	 0.02125598289000000043	 0.02454084730000000159	 0.02841153125000000015	0.03293965776999999845
0.25000000000000000000	 0.00251236232100000021	 0.00332551295000000019	 0.00500235468200000040	 0.00814169915499999945	0.01372718719000000018
0.12500000000000000000	 0.00037515489949999998	 0.00057615589670000002	 0.00123218105099999996	 0.00298066025199999985	0.00736144550600000003
0.06250000000000000000	 0.00008395603125000000	 0.00010321276620000000	 0.00024149964740000001	 0.00083394642210000004	0.00302949232699999994
0.03125000000000000000	 0.00001625258724000000	 0.00001924092700000000	 0.00005752593304000000	 0.00029278650609999997	0.00154814692500000002
0.01562500000000000000	 0.00000467267487400000	 0.00000489531192300000	 0.00001230472032000000	 0.00008850349081000000	0.00068494211399999999


==> Data/error_unit_square_compare_penalty_m=0_ff_2.txt <==
0.50000000000000000000	 0.01849100890000000136	 0.02125598289000000043	 0.02454084730000000159	 0.02841153125000000015	0.03293965776999999845
0.25000000000000000000	 0.00251236232100000021	 0.00332551295000000019	 0.00500235468200000040	 0.00814169915499999945	0.01372718719000000018
0.12500000000000000000	 0.00037515489949999998	 0.00057615589670000002	 0.00123218105099999996	 0.00298066025199999985	0.00736144550600000003
0.06250000000000000000	 0.00008395603125000000	 0.00010321276620000000	 0.00024149964740000001	 0.00083394642210000004	0.00302949232699999994
0.03125000000000000000	 0.00001625258724000000	 0.00001924092700000000	 0.00005752593304000000	 0.00029278650609999997	0.00154814692500000002
0.01562500000000000000	 0.00000467267487400000	 0.00000489531192300000	 0.00001230472032000000	 0.00008850349081000000	0.00068494211399999999


==> Data/error_unit_square_compare_penalty_m=0_fullbd.txt <==
0.50000000000000000000	 0.00790823478405754468	 0.00832851026697245360	 0.00908887704949269681	 0.01039253210132721345	0.01248672773570998033
0.25000000000000000000	 0.00194408269074848594	 0.00205451177175849193	 0.00244260465082509880	 0.00357571798595979944	0.00623207882751056295
0.12500000000000000000	 0.00048189286070981775	 0.00050113151637911474	 0.00063394136441431281	 0.00126329624308244145	0.00329954253575579165
0.06250000000000000000	 0.00012012705177931587	 0.00012294740159906177	 0.00016147374363580940	 0.00044801545841797113	0.00171826385788988460
0.03125000000000000000	 0.00003000698696302007	 0.00003038828710717385	 0.00004074508291229354	 0.00015874712907341617	0.00087883408911265746
0.01562500000000000000	 0.00000750009398239728	 0.00000754964926752294	 0.00001023349528576864	 0.00005619274750161363	0.00044464386500713958


==> Data/error_unit_square_compare_penalty_m=0_fullbd_2.txt <==
0.50000000000000000000	 0.00790823478405754468	 0.00832851026697245360	 0.00908887704949269681	 0.01039253210132721345	0.01248672773570998033
0.25000000000000000000	 0.00194408269074848594	 0.00205451177175849193	 0.00244260465082509880	 0.00357571798595979944	0.00623207882751056295
0.12500000000000000000	 0.00048189286070981775	 0.00050113151637911474	 0.00063394136441431281	 0.00126329624308244145	0.00329954253575579165
0.06250000000000000000	 0.00012012705177931587	 0.00012294740159906177	 0.00016147374363580940	 0.00044801545841797113	0.00171826385788988460
0.03125000000000000000	 0.00003000698696302007	 0.00003038828710717385	 0.00004074508291229354	 0.00015874712907341617	0.00087883408911265746
0.01562500000000000000	 0.00000750009398239728	 0.00000754964926752294	 0.00001023349528576864	 0.00005619274750161363	0.00044464386500713958


==> Data/error_unit_square_compare_penalty_m=1.txt <==
0.50000000000000000000	 0.00764220121263848098	 0.00782167324062545653	 0.00815333337728931656	 0.00874104981315529904	0.00972401503689741299
0.25000000000000000000	 0.00191350557935212142	 0.00193638123603301739	 0.00202186130442120202	 0.00231153418867884172	0.00311388010546964026
0.12500000000000000000	 0.00047935778921278673	 0.00048127084570999976	 0.00049590965696037390	 0.00059418061578723807	0.00103579575963452558
0.06250000000000000000	 0.00011994589970626946	 0.00012008211313731102	 0.00012220399727079455	 0.00015079231313469476	0.00035421637378622167
0.03125000000000000000	 0.00002999490379598482	 0.00003000395034172360	 0.00003028891384061896	 0.00003802191296495938	0.00012308282021241125
0.01562500000000000000	 0.00000749931418741193	 0.00000749989613957333	 0.00000753679565828269	 0.00000955376995553396	0.00004313369525024183


==> Data/error_unit_square_compare_penalty_m=1_2.txt <==
0.50000000000000000000	 0.00764220121263848098	 0.00782167324062545653	 0.00815333337728931656	 0.00874104981315529904	0.00972401503689741299
0.25000000000000000000	 0.00191350557935212142	 0.00193638123603301739	 0.00202186130442120202	 0.00231153418867884172	0.00311388010546964026
0.12500000000000000000	 0.00047935778921278673	 0.00048127084570999976	 0.00049590965696037390	 0.00059418061578723807	0.00103579575963452558
0.06250000000000000000	 0.00011994589970626946	 0.00012008211313731102	 0.00012220399727079455	 0.00015079231313469476	0.00035421637378622167
0.03125000000000000000	 0.00002999490379598482	 0.00003000395034172360	 0.00003028891384061896	 0.00003802191296495938	0.00012308282021241125
0.01562500000000000000	 0.00000749931418741193	 0.00000749989613957333	 0.00000753679565828269	 0.00000955376995553396	0.00004313369525024183


==> Data/error_unit_square_compare_penalty_m=1_ff.txt <==
0.50000000000000000000	 0.01443003680999999962	 0.01626695627000000061	 0.01845360862999999990	 0.02102324003999999844	0.02400673531999999999
0.25000000000000000000	 0.00216673804899999989	 0.00250336694500000005	 0.00327168747199999997	 0.00479852388300000023	0.00748645260000000042
0.12500000000000000000	 0.00033228559420000000	 0.00037925159339999997	 0.00058456929580000001	 0.00121777380399999994	0.00274752444999999982
0.06250000000000000000	 0.00008236683897000000	 0.00008481141031999999	 0.00011098459240000001	 0.00027523665170000000	0.00088162914349999995
0.03125000000000000000	 0.00001613489645000000	 0.00001631199659000000	 0.00002044026096000000	 0.00006630509264000000	0.00030773292359999999
0.01562500000000000000	 0.00000466887429000000	 0.00000467546081200000	 0.00000503872365900000	 0.00001507457350000000	0.00009953299992000000


==> Data/error_unit_square_compare_penalty_m=1_ff_2.txt <==
0.50000000000000000000	 0.01443003680999999962	 0.01626695627000000061	 0.01845360862999999990	 0.02102324003999999844	0.02400673531999999999
0.25000000000000000000	 0.00216673804899999989	 0.00250336694500000005	 0.00327168747199999997	 0.00479852388300000023	0.00748645260000000042
0.12500000000000000000	 0.00033228559420000000	 0.00037925159339999997	 0.00058456929580000001	 0.00121777380399999994	0.00274752444999999982
0.06250000000000000000	 0.00008236683897000000	 0.00008481141031999999	 0.00011098459240000001	 0.00027523665170000000	0.00088162914349999995
0.03125000000000000000	 0.00001613489645000000	 0.00001631199659000000	 0.00002044026096000000	 0.00006630509264000000	0.00030773292359999999
0.01562500000000000000	 0.00000466887429000000	 0.00000467546081200000	 0.00000503872365900000	 0.00001507457350000000	0.00009953299992000000


==> Data/error_unit_square_compare_penalty_m=1_fullbd.txt <==
0.50000000000000000000	 0.00764952543373851115	 0.00783479380822321020	 0.00817645393622488080	 0.00878043354762965064	0.00978776583366994246
0.25000000000000000000	 0.00191356405455682778	 0.00193658724022602096	 0.00202258270770898797	 0.00231381489013427182	0.00311967894566036455
0.12500000000000000000	 0.00047935823320081249	 0.00048127392701840507	 0.00049593186589960432	 0.00059431676876169819	0.00103631503521992973
0.06250000000000000000	 0.00011994590305239948	 0.00012008215865391532	 0.00012220467306336754	 0.00015080052647133412	0.00035426200287092197
0.03125000000000000000	 0.00002999490382139897	 0.00003000395101986900	 0.00003028893443780585	 0.00003802241393824101	0.00012308680928981120
0.01562500000000000000	 0.00000749931418760763	 0.00000749989614980803	 0.00000753679629001204	 0.00000955380080175483	0.00004313404437677932


==> Data/error_unit_square_compare_penalty_m=1_fullbd_2.txt <==
0.50000000000000000000	 0.00764952543373851115	 0.00783479380822321020	 0.00817645393622488080	 0.00878043354762965064	0.00978776583366994246
0.25000000000000000000	 0.00191356405455682778	 0.00193658724022602096	 0.00202258270770898797	 0.00231381489013427182	0.00311967894566036455
0.12500000000000000000	 0.00047935823320081249	 0.00048127392701840507	 0.00049593186589960432	 0.00059431676876169819	0.00103631503521992973
0.06250000000000000000	 0.00011994590305239948	 0.00012008215865391532	 0.00012220467306336754	 0.00015080052647133412	0.00035426200287092197
0.03125000000000000000	 0.00002999490382139897	 0.00003000395101986900	 0.00003028893443780585	 0.00003802241393824101	0.00012308680928981120
0.01562500000000000000	 0.00000749931418760763	 0.00000749989614980803	 0.00000753679629001204	 0.00000955380080175483	0.00004313404437677932


==> Data/error_vel_hdivs_quarter_annulus.txt <==
0.50000000000000000000	 1.68902500998265292509	 0.79713809413441538698	 0.21793699288883966458	 0.04445958824317395447	0.00719746063170286984
0.25000000000000000000	 0.96993266151534351938	 0.31460110943514524307	 0.06686507996454837954	 0.00947051567394006401	0.00084587763496883639
0.12500000000000000000	 0.54032831565490391235	 0.13260141123304719502	 0.02031656551065855534	 0.00201563241494216120	0.00012046017775391794
0.06250000000000000000	 0.30980697259809919508	 0.05635803001278419377	 0.00610926146611121077	 0.00042633542512357286	0.00001789748500028424
0.03125000000000000000	 0.18172436815679160471	 0.02387161418924069189	 0.00182660676682204850	 0.00008989524532976253	0.00000269487816976986
0.01562500000000000000	 0.10764564891090526444	 0.01007764197198774726	 0.00054458198085147419	 0.00001892626363010309	0.00000082897823868831


==> Data/error_vel_hdivs_quarter_annulus_2.txt <==
0.50000000000000000000	 1.68902500998265292509	 0.79713809413441538698	 0.21793699288883966458	 0.04445958824317395447	0.00719746063170286984
0.25000000000000000000	 0.96993266151534351938	 0.31460110943514524307	 0.06686507996454837954	 0.00947051567394006401	0.00084587763496883639
0.12500000000000000000	 0.54032831565490391235	 0.13260141123304719502	 0.02031656551065855534	 0.00201563241494216120	0.00012046017775391794
0.06250000000000000000	 0.30980697259809919508	 0.05635803001278419377	 0.00610926146611121077	 0.00042633542512357286	0.00001789748500028424
0.03125000000000000000	 0.18172436815679160471	 0.02387161418924069189	 0.00182660676682204850	 0.00008989524532976253	0.00000269487816976986
0.01562500000000000000	 0.10764564891090526444	 0.01007764197198774726	 0.00054458198085147419	 0.00001892626363010309	0.00000082897823868831


==> Data/error_vel_hdivs_quarter_annulus_bis.txt <==
0.50000000000000000000	 0.00000003236035201903	 0.00000005625842085812	 0.00000006753492129627	 0.00000012913591412100	0.00000024622799802779
0.25000000000000000000	 0.00000003473769173802	 0.00000006454552463580	 0.00000010175071810339	 0.00000013306945382187	0.00000026730912161739
0.12500000000000000000	 0.00000003410690511148	 0.00000008370030484913	 0.00000010691422119969	 0.00000017453699593745	0.00000033499776012799
0.06250000000000000000	 0.00000005629360692551	 0.00000010809444813489	 0.00000013440323942874	 0.00000022540843814413	0.00000039770723553880
0.03125000000000000000	 0.00000006372469704472	 0.00000012394135386273	 0.00000016650374672585	 0.00000028468504239155	0.00000046535509290540
0.01562500000000000000	 0.00000008680249679641	 0.00000015948029725193	 0.00000022159927609179	 0.00000033077089441492	0.00000057235761241709


==> Data/error_vel_hdivs_quarter_annulus_bis_2.txt <==
0.50000000000000000000	 0.00000003236035201903	 0.00000005625842085812	 0.00000006753492129627	 0.00000012913591412100	0.00000024622799802779
0.25000000000000000000	 0.00000003473769173802	 0.00000006454552463580	 0.00000010175071810339	 0.00000013306945382187	0.00000026730912161739
0.12500000000000000000	 0.00000003410690511148	 0.00000008370030484913	 0.00000010691422119969	 0.00000017453699593745	0.00000033499776012799
0.06250000000000000000	 0.00000005629360692551	 0.00000010809444813489	 0.00000013440323942874	 0.00000022540843814413	0.00000039770723553880
0.03125000000000000000	 0.00000006372469704472	 0.00000012394135386273	 0.00000016650374672585	 0.00000028468504239155	0.00000046535509290540
0.01562500000000000000	 0.00000008680249679641	 0.00000015948029725193	 0.00000022159927609179	 0.00000033077089441492	0.00000057235761241709


==> Data/error_vel_hdivs_quarter_annulus_m=0.txt <==
0.50000000000000000000	 0.00000002721170400915	 0.00000005152949987273	 0.00000008839745804591	 0.00000013715120939094	0.00000027859780441131
0.25000000000000000000	 0.00000004692679911750	 0.00000008228145107216	 0.00000010870470150258	 0.00000016146057536774	0.00000026295932158620
0.12500000000000000000	 0.00000004250904450796	 0.00000007671447460062	 0.00000011697529252611	 0.00000016933347491676	0.00000033655949797259
0.06250000000000000000	 0.00000006451435907511	 0.00000009868053713659	 0.00000014576641059886	 0.00000021619277044729	0.00000041530977808353
0.03125000000000000000	 0.00000007240834152105	 0.00000012617612516541	 0.00000016533509503756	 0.00000028133947527493	0.00000046319404402170
0.01562500000000000000	 0.00000009241358971780	 0.00000015898542637232	 0.00000021266500109682	 0.00000032636425975145	0.00000057138668698700


==> Data/error_vel_hdivs_quarter_annulus_m=0_2.txt <==
0.50000000000000000000	 0.00000002721170400915	 0.00000005152949987273	 0.00000008839745804591	 0.00000013715120939094	0.00000027859780441131
0.25000000000000000000	 0.00000004692679911750	 0.00000008228145107216	 0.00000010870470150258	 0.00000016146057536774	0.00000026295932158620
0.12500000000000000000	 0.00000004250904450796	 0.00000007671447460062	 0.00000011697529252611	 0.00000016933347491676	0.00000033655949797259
0.06250000000000000000	 0.00000006451435907511	 0.00000009868053713659	 0.00000014576641059886	 0.00000021619277044729	0.00000041530977808353
0.03125000000000000000	 0.00000007240834152105	 0.00000012617612516541	 0.00000016533509503756	 0.00000028133947527493	0.00000046319404402170
0.01562500000000000000	 0.00000009241358971780	 0.00000015898542637232	 0.00000021266500109682	 0.00000032636425975145	0.00000057138668698700


==> Data/error_vel_hdivs_unit_circle_ff.txt <==
0.500000000000000    	0.7742016466	0.5711572106	   0.2799880991
0.250000000000000	0.6251394426	0.2404135998	   0.05888923661
0.125000000000000	0.3674015335	0.07774003561      0.01660841125
0.062500000000000	0.1566123702	0.01603728324	   0.0009503215564
0.031250000000000	0.07146417723	0.003844653684	   0.0001433805857
0.015625000000000	0.02890609717	0.0007914962032	   1.335114416e-05
0.007812500000000	0.01222124222	0.0001754776297	   1.338886192e-06





==> Data/error_vel_hdivs_unit_circle_ff_2.txt <==
0.500000000000000    	0.7742016466	0.5711572106	   0.2799880991
0.250000000000000	0.6251394426	0.2404135998	   0.05888923661
0.125000000000000	0.3674015335	0.07774003561      0.01660841125
0.062500000000000	0.1566123702	0.01603728324	   0.0009503215564
0.031250000000000	0.07146417723	0.003844653684	   0.0001433805857
0.015625000000000	0.02890609717	0.0007914962032	   1.335114416e-05
0.007812500000000	0.01222124222	0.0001754776297	   1.338886192e-06





==> Data/error_vel_hdivs_unit_circle_ff_bis.txt <==
0.250000000000000    0.1798654178	0.06549329031 	0.007377844903
0.125000000000000    0.1537217913	0.0531770828	0.005147569978		
0.062500000000000    0.08394051751	0.009893067077	0.0003782884286
0.031250000000000    0.05111759371	0.002974661326	6.089986303e-05
0.015625000000000    0.02348991444	0.0006843475977	6.459471763e-06		
0.007812500000000    0.01079130131	0.0001633119198	8.393725601e-07
		




==> Data/error_vel_hdivs_unit_circle_ff_bis_2.txt <==
0.250000000000000    0.1798654178	0.06549329031 	0.007377844903
0.125000000000000    0.1537217913	0.0531770828	0.005147569978		
0.062500000000000    0.08394051751	0.009893067077	0.0003782884286
0.031250000000000    0.05111759371	0.002974661326	6.089986303e-05
0.015625000000000    0.02348991444	0.0006843475977	6.459471763e-06		
0.007812500000000    0.01079130131	0.0001633119198	8.393725601e-07
		




==> Data/error_vel_hdivs_unit_circle_ff_m=0.txt <==
0.250000000000000	0.1798654178		0.06549329031		0.007377844903
0.125000000000000	0.1537217913		0.0531770828		0.005147569978
0.062500000000000	0.08394895972		0.009895200178		0.0003783582661
0.031250000000000	0.05112296241		0.002974662303		6.092952266e-05
0.015625000000000	0.0234899482		0.0006843481793		6.459472657e-06
0.007812500000000	0.0107913043		0.0001633120606		8.393761934e-07





==> Data/error_vel_hdivs_unit_circle_ff_m=0_2.txt <==
0.250000000000000	0.1798654178		0.06549329031		0.007377844903
0.125000000000000	0.1537217913		0.0531770828		0.005147569978
0.062500000000000	0.08394895972		0.009895200178		0.0003783582661
0.031250000000000	0.05112296241		0.002974662303		6.092952266e-05
0.015625000000000	0.0234899482		0.0006843481793		6.459472657e-06
0.007812500000000	0.0107913043		0.0001633120606		8.393761934e-07





==> Data/error_vel_hdivs_unit_square.txt <==
0.50000000000000000000	 0.45301392345184310351	 0.11549486112658358117	 0.03940079026203266443	 0.00802436841132492425	0.00170791177585194920
0.25000000000000000000	 0.24066141280262029478	 0.05290403659960973143	 0.01115957878135184073	 0.00172101126400159353	0.00023586736321874321
0.12500000000000000000	 0.12619466187505395949	 0.02254686366020055080	 0.00305969464296988475	 0.00035408130009646706	0.00003193516795587763
0.06250000000000000000	 0.06689693581889245844	 0.00945278314803391258	 0.00084119334242521899	 0.00007262965386055179	0.00000435204142681114
0.03125000000000000000	 0.03623639926863848199	 0.00395665200531451332	 0.00023551870162233902	 0.00001500441955322000	0.00000061974726224096
0.01562500000000000000	 0.02015528268653708419	 0.00165837545234914243	 0.00006731850877263708	 0.00000312150829349509	0.00000027777669894486


==> Data/error_vel_hdivs_unit_square_2.txt <==
0.50000000000000000000	 0.45301392345184310351	 0.11549486112658358117	 0.03940079026203266443	 0.00802436841132492425	0.00170791177585194920
0.25000000000000000000	 0.24066141280262029478	 0.05290403659960973143	 0.01115957878135184073	 0.00172101126400159353	0.00023586736321874321
0.12500000000000000000	 0.12619466187505395949	 0.02254686366020055080	 0.00305969464296988475	 0.00035408130009646706	0.00003193516795587763
0.06250000000000000000	 0.06689693581889245844	 0.00945278314803391258	 0.00084119334242521899	 0.00007262965386055179	0.00000435204142681114
0.03125000000000000000	 0.03623639926863848199	 0.00395665200531451332	 0.00023551870162233902	 0.00001500441955322000	0.00000061974726224096
0.01562500000000000000	 0.02015528268653708419	 0.00165837545234914243	 0.00006731850877263708	 0.00000312150829349509	0.00000027777669894486


==> Data/error_vel_hdivs_unit_square_bis.txt <==
0.50000000000000000000	 0.00000000000000000000	 0.00000002488131849646	 0.00000003712582231873	 0.00000004960383247741	0.00000009234704693590
0.25000000000000000000	 0.00000001053671212772	 0.00000002674657798519	 0.00000004821615927518	 0.00000006571733465165	0.00000017150556401315
0.12500000000000000000	 0.00000001713876898431	 0.00000003303090065593	 0.00000005185962972946	 0.00000008616554972640	0.00000014961367385429
0.06250000000000000000	 0.00000001772056691353	 0.00000003449630439246	 0.00000005656672756076	 0.00000009879354624990	0.00000018173963755146
0.03125000000000000000	 0.00000002598696406752	 0.00000004611149565735	 0.00000006943132386595	 0.00000012732139548778	0.00000019833338758677
0.01562500000000000000	 0.00000002829475584799	 0.00000005539607692510	 0.00000009149203763327	 0.00000014615935894221	0.00000025048981643538


==> Data/error_vel_hdivs_unit_square_bis_2.txt <==
0.50000000000000000000	 0.00000000000000000000	 0.00000002488131849646	 0.00000003712582231873	 0.00000004960383247741	0.00000009234704693590
0.25000000000000000000	 0.00000001053671212772	 0.00000002674657798519	 0.00000004821615927518	 0.00000006571733465165	0.00000017150556401315
0.12500000000000000000	 0.00000001713876898431	 0.00000003303090065593	 0.00000005185962972946	 0.00000008616554972640	0.00000014961367385429
0.06250000000000000000	 0.00000001772056691353	 0.00000003449630439246	 0.00000005656672756076	 0.00000009879354624990	0.00000018173963755146
0.03125000000000000000	 0.00000002598696406752	 0.00000004611149565735	 0.00000006943132386595	 0.00000012732139548778	0.00000019833338758677
0.01562500000000000000	 0.00000002829475584799	 0.00000005539607692510	 0.00000009149203763327	 0.00000014615935894221	0.00000025048981643538


==> Data/error_vel_hdivs_unit_square_m=0.txt <==
0.50000000000000000000	 0.00000001490116119385	 0.00000002956345194971	 0.00000003370229855378	 0.00000004688042868554	0.00000008974802243740
0.25000000000000000000	 0.00000001825012074994	 0.00000002446707923015	 0.00000004691984889109	 0.00000007185829735716	0.00000014607450336683
0.12500000000000000000	 0.00000001918904168085	 0.00000002687089830717	 0.00000005225766343870	 0.00000008564219348446	0.00000014930214794519
0.06250000000000000000	 0.00000002073614063646	 0.00000003720624928886	 0.00000005907294552510	 0.00000009938901433481	0.00000017886172144922
0.03125000000000000000	 0.00000002356080457694	 0.00000004653447620846	 0.00000007106986605180	 0.00000012200003573102	0.00000021366065581880
0.01562500000000000000	 0.00000002856298257021	 0.00000005516808710184	 0.00000009084816201313	 0.00000014246486092364	0.00000026684410841015


==> Data/error_vel_hdivs_unit_square_m=0_2.txt <==
0.50000000000000000000	 0.00000001490116119385	 0.00000002956345194971	 0.00000003370229855378	 0.00000004688042868554	0.00000008974802243740
0.25000000000000000000	 0.00000001825012074994	 0.00000002446707923015	 0.00000004691984889109	 0.00000007185829735716	0.00000014607450336683
0.12500000000000000000	 0.00000001918904168085	 0.00000002687089830717	 0.00000005225766343870	 0.00000008564219348446	0.00000014930214794519
0.06250000000000000000	 0.00000002073614063646	 0.00000003720624928886	 0.00000005907294552510	 0.00000009938901433481	0.00000017886172144922
0.03125000000000000000	 0.00000002356080457694	 0.00000004653447620846	 0.00000007106986605180	 0.00000012200003573102	0.00000021366065581880
0.01562500000000000000	 0.00000002856298257021	 0.00000005516808710184	 0.00000009084816201313	 0.00000014246486092364	0.00000026684410841015


==> Data/error_vel_l2_quarter_annulus.txt <==
0.50000000000000000000	 1.22201057395482015622	 0.27192015245182865613	 0.06771411996823319124	 0.01140222662597294677	0.00210287362056336231
0.25000000000000000000	 0.28867475880381221476	 0.04360130826598531545	 0.00455772041877170082	 0.00042924537196557480	0.00003758772758901098
0.12500000000000000000	 0.06474505632614091510	 0.00591061387133774707	 0.00029656062515690153	 0.00001421345118654402	0.00000060730729898373
0.06250000000000000000	 0.01542849509129525995	 0.00077157055790449307	 0.00001904709834921554	 0.00000045244109784798	0.00000000965283441876
0.03125000000000000000	 0.00376406557788161022	 0.00010444408170264975	 0.00000120742331494297	 0.00000001423815600957	0.00000000015195816814
0.01562500000000000000	 0.00092939525387659484	 0.00001626932754366642	 0.00000007600224156284	 0.00000000044624423426	0.00000000000357065821


==> Data/error_vel_l2_quarter_annulus_2.txt <==
0.50000000000000000000	 1.22201057395482015622	 0.27192015245182865613	 0.06771411996823319124	 0.01140222662597294677	0.00210287362056336231
0.25000000000000000000	 0.28867475880381221476	 0.04360130826598531545	 0.00455772041877170082	 0.00042924537196557480	0.00003758772758901098
0.12500000000000000000	 0.06474505632614091510	 0.00591061387133774707	 0.00029656062515690153	 0.00001421345118654402	0.00000060730729898373
0.06250000000000000000	 0.01542849509129525995	 0.00077157055790449307	 0.00001904709834921554	 0.00000045244109784798	0.00000000965283441876
0.03125000000000000000	 0.00376406557788161022	 0.00010444408170264975	 0.00000120742331494297	 0.00000001423815600957	0.00000000015195816814
0.01562500000000000000	 0.00092939525387659484	 0.00001626932754366642	 0.00000007600224156284	 0.00000000044624423426	0.00000000000357065821


==> Data/error_vel_l2_quarter_annulus_bis.txt <==
0.50000000000000000000	 1.06355298681599719224	 0.23494716482735306107	 0.06641461723615922630	 0.01136164262052206941	0.00209974879907680106
0.25000000000000000000	 0.26716948907849430439	 0.04306058433718729789	 0.00455451047632672752	 0.00042920742866011047	0.00003758726164720297
0.12500000000000000000	 0.06068084948886023899	 0.00589291542978712720	 0.00029651662052938561	 0.00001421339327711655	0.00000060730722634392
0.06250000000000000000	 0.01483420385162566128	 0.00077061666918300654	 0.00001904589466775192	 0.00000045244051442354	0.00000000965283420319
0.03125000000000000000	 0.00368435369150972190	 0.00010438912872725339	 0.00000120738639194988	 0.00000001423814689738	0.00000000015196056169
0.01562500000000000000	 0.00091908668271444558	 0.00001626655455037687	 0.00000007600109369097	 0.00000000044624360857	0.00000000000337707525


==> Data/error_vel_l2_quarter_annulus_bis_2.txt <==
0.50000000000000000000	 1.06355298681599719224	 0.23494716482735306107	 0.06641461723615922630	 0.01136164262052206941	0.00209974879907680106
0.25000000000000000000	 0.26716948907849430439	 0.04306058433718729789	 0.00455451047632672752	 0.00042920742866011047	0.00003758726164720297
0.12500000000000000000	 0.06068084948886023899	 0.00589291542978712720	 0.00029651662052938561	 0.00001421339327711655	0.00000060730722634392
0.06250000000000000000	 0.01483420385162566128	 0.00077061666918300654	 0.00001904589466775192	 0.00000045244051442354	0.00000000965283420319
0.03125000000000000000	 0.00368435369150972190	 0.00010438912872725339	 0.00000120738639194988	 0.00000001423814689738	0.00000000015196056169
0.01562500000000000000	 0.00091908668271444558	 0.00001626655455037687	 0.00000007600109369097	 0.00000000044624360857	0.00000000000337707525


==> Data/error_vel_l2_quarter_annulus_m=0.txt <==
0.50000000000000000000	 1.17414873353170867709	 0.39772175239494694798	 0.06739410848442919932	 0.01143747450417992133	0.00210315773395333130
0.25000000000000000000	 0.37266731199411290421	 0.05116394344308022868	 0.00460301595442490045	 0.00042957370968043837	0.00003758754712029489
0.12500000000000000000	 0.09843172706710005826	 0.00683847845521346354	 0.00029980568151766120	 0.00001422337171636196	0.00000060730780519299
0.06250000000000000000	 0.02545781444117953263	 0.00088731254352919335	 0.00001925945761389741	 0.00000045274771598642	0.00000000965284925410
0.03125000000000000000	 0.00646897348233039463	 0.00011820099433139603	 0.00000122092589656786	 0.00000001424769685004	0.00000000015195864228
0.01562500000000000000	 0.00162993638180542583	 0.00001769353132678055	 0.00000007685222242658	 0.00000000044654205490	0.00000000000327474497


==> Data/error_vel_l2_quarter_annulus_m=0_2.txt <==
0.50000000000000000000	 1.17414873353170867709	 0.39772175239494694798	 0.06739410848442919932	 0.01143747450417992133	0.00210315773395333130
0.25000000000000000000	 0.37266731199411290421	 0.05116394344308022868	 0.00460301595442490045	 0.00042957370968043837	0.00003758754712029489
0.12500000000000000000	 0.09843172706710005826	 0.00683847845521346354	 0.00029980568151766120	 0.00001422337171636196	0.00000060730780519299
0.06250000000000000000	 0.02545781444117953263	 0.00088731254352919335	 0.00001925945761389741	 0.00000045274771598642	0.00000000965284925410
0.03125000000000000000	 0.00646897348233039463	 0.00011820099433139603	 0.00000122092589656786	 0.00000001424769685004	0.00000000015195864228
0.01562500000000000000	 0.00162993638180542583	 0.00001769353132678055	 0.00000007685222242658	 0.00000000044654205490	0.00000000000327474497


==> Data/error_vel_l2_unit_circle_ff.txt <==
0.500000000000000   0.2266753645	0.1100257857		0.05873952837
0.250000000000000   0.1712138827        0.0321292037		0.004803786471
0.125000000000000   0.0741082068        0.01008406791		0.001658395217
0.062500000000000   0.0253456037	0.002556025243		0.0001733948264
0.031250000000000   0.0109045742	0.0006225328453		2.570271311e-05
0.015625000000000   0.005627350986	0.0001671162347		3.20923328e-06
0.007812500000000   0.002366943259	3.539922537e-05		3.725611763e-07





==> Data/error_vel_l2_unit_circle_ff_2.txt <==
0.500000000000000   0.2266753645	0.1100257857		0.05873952837
0.250000000000000   0.1712138827        0.0321292037		0.004803786471
0.125000000000000   0.0741082068        0.01008406791		0.001658395217
0.062500000000000   0.0253456037	0.002556025243		0.0001733948264
0.031250000000000   0.0109045742	0.0006225328453		2.570271311e-05
0.015625000000000   0.005627350986	0.0001671162347		3.20923328e-06
0.007812500000000   0.002366943259	3.539922537e-05		3.725611763e-07





==> Data/error_vel_l2_unit_circle_ff_bis.txt <==
0.5000000000000000    	0.03785112022	0.01325870327	0.02947535852
0.250000000000000	0.05445487093	0.01012282358	0.002458627453
0.125000000000000	0.05240630765	0.009353388864	0.001585059116
0.062500000000000	0.0226260247	0.002518288332	0.0001728982064
0.031250000000000	0.01069127433	0.0006211485555	2.568244284e-05
0.015625000000000	0.00561646509	0.0001670800476	3.208930259e-06
0.007812500000000	0.00236617067	3.539819281e-05	3.72555371e-07




==> Data/error_vel_l2_unit_circle_ff_bis_2.txt <==
0.5000000000000000    	0.03785112022	0.01325870327	0.02947535852
0.250000000000000	0.05445487093	0.01012282358	0.002458627453
0.125000000000000	0.05240630765	0.009353388864	0.001585059116
0.062500000000000	0.0226260247	0.002518288332	0.0001728982064
0.031250000000000	0.01069127433	0.0006211485555	2.568244284e-05
0.015625000000000	0.00561646509	0.0001670800476	3.208930259e-06
0.007812500000000	0.00236617067	3.539819281e-05	3.72555371e-07




==> Data/error_vel_l2_unit_circle_ff_m=0.txt <==
0.500000000000000    	0.388946979		0.3172626809		0.126420067
0.250000000000000	0.3196455447		0.0759091359		0.007984729499
0.125000000000000	0.1398448051		0.01263953274		0.002900268173
0.062500000000000	0.04409780736		0.002976274494		0.0001839240026
0.031250000000000	0.01442272164		0.0006392269096		2.676052784e-05
0.015625000000000	0.006063812063		0.0001677497329		3.245642269e-06
0.007812500000000	0.002429098254		3.543062318e-05		3.737702163e-07




==> Data/error_vel_l2_unit_circle_ff_m=0_2.txt <==
0.500000000000000    	0.388946979		0.3172626809		0.126420067
0.250000000000000	0.3196455447		0.0759091359		0.007984729499
0.125000000000000	0.1398448051		0.01263953274		0.002900268173
0.062500000000000	0.04409780736		0.002976274494		0.0001839240026
0.031250000000000	0.01442272164		0.0006392269096		2.676052784e-05
0.015625000000000	0.006063812063		0.0001677497329		3.245642269e-06
0.007812500000000	0.002429098254		3.543062318e-05		3.737702163e-07




==> Data/error_vel_l2_unit_square.txt <==
0.50000000000000000000	 0.04835206102502776632	 0.00196229958198790733	 0.00008659833953492450	 0.00000183562941994733	0.00000006282088578966
0.25000000000000000000	 0.01043435021502975638	 0.00023183151573908097	 0.00000432398484511116	 0.00000005126431207751	0.00000000074995090918
0.12500000000000000000	 0.00220917176675385421	 0.00002694069669960850	 0.00000021735490872264	 0.00000000139501279448	0.00000000000895640957
0.06250000000000000000	 0.00048524862911520093	 0.00000318318576544151	 0.00000001133992283963	 0.00000000003881334870	0.00000000000012547635
0.03125000000000000000	 0.00011140900421979699	 0.00000038410714860280	 0.00000000062229776259	 0.00000000000112037141	0.00000000000012588298
0.01562500000000000000	 0.00002649263590201505	 0.00000004707011841262	 0.00000000003580059593	 0.00000000000008310137	0.00000000000026534186


==> Data/error_vel_l2_unit_square_2.txt <==
0.50000000000000000000	 0.04835206102502776632	 0.00196229958198790733	 0.00008659833953492450	 0.00000183562941994733	0.00000006282088578966
0.25000000000000000000	 0.01043435021502975638	 0.00023183151573908097	 0.00000432398484511116	 0.00000005126431207751	0.00000000074995090918
0.12500000000000000000	 0.00220917176675385421	 0.00002694069669960850	 0.00000021735490872264	 0.00000000139501279448	0.00000000000895640957
0.06250000000000000000	 0.00048524862911520093	 0.00000318318576544151	 0.00000001133992283963	 0.00000000003881334870	0.00000000000012547635
0.03125000000000000000	 0.00011140900421979699	 0.00000038410714860280	 0.00000000062229776259	 0.00000000000112037141	0.00000000000012588298
0.01562500000000000000	 0.00002649263590201505	 0.00000004707011841262	 0.00000000003580059593	 0.00000000000008310137	0.00000000000026534186


==> Data/error_vel_l2_unit_square_bis.txt <==
0.50000000000000000000	 0.01898097696672115114	 0.00149795329716473336	 0.00003234064692466028	 0.00000101598332006583	0.00000001624951024523
0.25000000000000000000	 0.00541499085048448292	 0.00018829000664346554	 0.00000207988987293507	 0.00000003255929288488	0.00000000025872557320
0.12500000000000000000	 0.00146140528698754575	 0.00002357397020201142	 0.00000013145333049336	 0.00000000102719259791	0.00000000000406805573
0.06250000000000000000	 0.00038158101985948459	 0.00000294793394474441	 0.00000000825380977550	 0.00000000003222036823	0.00000000000008856854
0.03125000000000000000	 0.00009766884055805656	 0.00000036852882549607	 0.00000000051691518795	 0.00000000000100916983	0.00000000000013519531
0.01562500000000000000	 0.00002471989432905520	 0.00000004606726161801	 0.00000000003233066049	 0.00000000000009605148	0.00000000000028198010


==> Data/error_vel_l2_unit_square_bis_2.txt <==
0.50000000000000000000	 0.01898097696672115114	 0.00149795329716473336	 0.00003234064692466028	 0.00000101598332006583	0.00000001624951024523
0.25000000000000000000	 0.00541499085048448292	 0.00018829000664346554	 0.00000207988987293507	 0.00000003255929288488	0.00000000025872557320
0.12500000000000000000	 0.00146140528698754575	 0.00002357397020201142	 0.00000013145333049336	 0.00000000102719259791	0.00000000000406805573
0.06250000000000000000	 0.00038158101985948459	 0.00000294793394474441	 0.00000000825380977550	 0.00000000003222036823	0.00000000000008856854
0.03125000000000000000	 0.00009766884055805656	 0.00000036852882549607	 0.00000000051691518795	 0.00000000000100916983	0.00000000000013519531
0.01562500000000000000	 0.00002471989432905520	 0.00000004606726161801	 0.00000000003233066049	 0.00000000000009605148	0.00000000000028198010


==> Data/error_vel_l2_unit_square_ff.txt <==
0.500000000000000	0.0940105843	0.01552133753	0.001866626358    	
0.250000000000000	0.02596546722	0.002197245515	0.0001436844966	
0.125000000000000	0.01220993219	0.0003336346614	1.369409946e-05
0.062500000000000	0.003738890148	8.238721461e-05	1.358138959e-06
0.031250000000000	0.001717582451	1.613558344e-05	1.591859456e-07
0.015625000000000	0.0009968664219	4.668884086e-06	2.127894616e-08	





==> Data/error_vel_l2_unit_square_ff_2.txt <==
0.500000000000000	0.0940105843	0.01552133753	0.001866626358    	
0.250000000000000	0.02596546722	0.002197245515	0.0001436844966	
0.125000000000000	0.01220993219	0.0003336346614	1.369409946e-05
0.062500000000000	0.003738890148	8.238721461e-05	1.358138959e-06
0.031250000000000	0.001717582451	1.613558344e-05	1.591859456e-07
0.015625000000000	0.0009968664219	4.668884086e-06	2.127894616e-08	





==> Data/error_vel_l2_unit_square_ff_bis.txt <==
0.500000000000000	0.05785871713	0.007520600615	0.001053611858	  	
0.250000000000000	0.02314672193	0.001959124677	0.0001336933552	
0.125000000000000	0.01201818733	0.0003218936469	1.354782438e-05	
0.062500000000000	0.003727264965	8.214538549e-05	1.356221296e-06
0.031250000000000	0.001716756023	1.612762424e-05	1.591660276e-07
0.015625000000000	0.0009968387572	4.668751432e-06	2.127877798e-08

	




==> Data/error_vel_l2_unit_square_ff_bis_2.txt <==
0.500000000000000	0.05785871713	0.007520600615	0.001053611858	  	
0.250000000000000	0.02314672193	0.001959124677	0.0001336933552	
0.125000000000000	0.01201818733	0.0003218936469	1.354782438e-05	
0.062500000000000	0.003727264965	8.214538549e-05	1.356221296e-06
0.031250000000000	0.001716756023	1.612762424e-05	1.591660276e-07
0.015625000000000	0.0009968387572	4.668751432e-06	2.127877798e-08

	




==> Data/error_vel_l2_unit_square_ff_bis_struct.txt <==
0.500000000000000    	0.126063486         0.03882842367	0.003993061984
0.250000000000000	0.03976720862       0.003204916036	0.000685988583
0.125000000000000	0.009901457003      0.0004892009937	0.0001020825471
0.062500000000000	0.002446017567      6.908094669e-05	1.397194913e-05
0.031250000000000	0.0006062520296     9.130441408e-06	1.825708378e-06
0.015625000000000	0.0001508003856     1.171809123e-06	2.33216433e-07
0.007812500000000	3.759828984e-05	    1.483644513e-07	2.946538763e-08
	




==> Data/error_vel_l2_unit_square_ff_bis_struct_2.txt <==
0.500000000000000    	0.126063486         0.03882842367	0.003993061984
0.250000000000000	0.03976720862       0.003204916036	0.000685988583
0.125000000000000	0.009901457003      0.0004892009937	0.0001020825471
0.062500000000000	0.002446017567      6.908094669e-05	1.397194913e-05
0.031250000000000	0.0006062520296     9.130441408e-06	1.825708378e-06
0.015625000000000	0.0001508003856     1.171809123e-06	2.33216433e-07
0.007812500000000	3.759828984e-05	    1.483644513e-07	2.946538763e-08
	




==> Data/error_vel_l2_unit_square_ff_m=0.txt <==
0.500000000000000	0.1112147079	0.01926706246	0.00270200229    	
0.250000000000000	0.03107594814	0.002596660881	0.0001613180719
0.125000000000000	0.01318957644	0.0003841289704 1.421979396e-05
0.062500000000000	0.00389758616	8.428554533e-05 1.370928769e-06	
0.031250000000000	0.001741959268	1.627435998e-05 1.594808815e-07
0.015625000000000	0.0009989161847 4.67343796e-06  2.128296121e-08





==> Data/error_vel_l2_unit_square_ff_m=0_2.txt <==
0.500000000000000	0.1112147079	0.01926706246	0.00270200229    	
0.250000000000000	0.03107594814	0.002596660881	0.0001613180719
0.125000000000000	0.01318957644	0.0003841289704 1.421979396e-05
0.062500000000000	0.00389758616	8.428554533e-05 1.370928769e-06	
0.031250000000000	0.001741959268	1.627435998e-05 1.594808815e-07
0.015625000000000	0.0009989161847 4.67343796e-06  2.128296121e-08





==> Data/error_vel_l2_unit_square_ff_m=0_struct.txt <==
0.500000000000000    	0.3092581228       0.1734556902		0.08565696604
0.250000000000000	0.13923394         0.03530263492	0.004993783368
0.125000000000000	0.04377362548      0.004876009209	0.0002980234735
0.062500000000000	0.01197651803      0.0006198142016	2.148211013e-05
0.031250000000000	0.003107850664     7.759810008e-05	2.071807956e-06
0.015625000000000	0.0007898651566	   9.69514488e-06	2.40791092e-07
0.007812500000000	0.0001989860548    1.211372591e-06	2.969812825e-08




==> Data/error_vel_l2_unit_square_ff_m=0_struct_2.txt <==
0.500000000000000    	0.3092581228       0.1734556902		0.08565696604
0.250000000000000	0.13923394         0.03530263492	0.004993783368
0.125000000000000	0.04377362548      0.004876009209	0.0002980234735
0.062500000000000	0.01197651803      0.0006198142016	2.148211013e-05
0.031250000000000	0.003107850664     7.759810008e-05	2.071807956e-06
0.015625000000000	0.0007898651566	   9.69514488e-06	2.40791092e-07
0.007812500000000	0.0001989860548    1.211372591e-06	2.969812825e-08




==> Data/error_vel_l2_unit_square_ff_struct.txt <==
0.500000000000000    	0.3255251329        0.1503168616       0.03735384833
0.250000000000000	0.09749197598       0.01880478873      0.001914267618
0.125000000000000	0.02149069171	    0.001909304721     0.0001291311132
0.062500000000000	0.004365155894	    0.000183952017     1.439405297e-05
0.031250000000000	0.0008932850061     1.786162998e-05    1.83200517e-06
0.015625000000000	0.0001909238602	    1.801605173e-06    2.333120027e-07	
0.007812500000000	4.295165119e-05     1.917306903e-07    2.94668583e-08




==> Data/error_vel_l2_unit_square_ff_struct_2.txt <==
0.500000000000000    	0.3255251329        0.1503168616       0.03735384833
0.250000000000000	0.09749197598       0.01880478873      0.001914267618
0.125000000000000	0.02149069171	    0.001909304721     0.0001291311132
0.062500000000000	0.004365155894	    0.000183952017     1.439405297e-05
0.031250000000000	0.0008932850061     1.786162998e-05    1.83200517e-06
0.015625000000000	0.0001909238602	    1.801605173e-06    2.333120027e-07	
0.007812500000000	4.295165119e-05     1.917306903e-07    2.94668583e-08




==> Data/error_vel_l2_unit_square_m=0.txt <==
0.50000000000000000000	 0.09453935333143802244	 0.00294460501204634904	 0.00041174673515487334	 0.00001462709009854271	0.00000041901713473881
0.25000000000000000000	 0.02651927913458771574	 0.00041765103033617991	 0.00002816864180794745	 0.00000050369492123352	0.00000000658065755358
0.12500000000000000000	 0.00686592871180530945	 0.00005692648638391180	 0.00000184360702905878	 0.00000001650017214266	0.00000000010333198676
0.06250000000000000000	 0.00173639228777860977	 0.00000745930438434547	 0.00000011794391352358	 0.00000000052775883274	0.00000000000162076922
0.03125000000000000000	 0.00043594774069925172	 0.00000095536266376465	 0.00000000745844988074	 0.00000000001668409800	0.00000000000014122637
0.01562500000000000000	 0.00010917730278398921	 0.00000012090063893987	 0.00000000046890174718	 0.00000000000053238843	0.00000000000028294437


==> Data/error_vel_l2_unit_square_m=0_2.txt <==
0.50000000000000000000	 0.09453935333143802244	 0.00294460501204634904	 0.00041174673515487334	 0.00001462709009854271	0.00000041901713473881
0.25000000000000000000	 0.02651927913458771574	 0.00041765103033617991	 0.00002816864180794745	 0.00000050369492123352	0.00000000658065755358
0.12500000000000000000	 0.00686592871180530945	 0.00005692648638391180	 0.00000184360702905878	 0.00000001650017214266	0.00000000010333198676
0.06250000000000000000	 0.00173639228777860977	 0.00000745930438434547	 0.00000011794391352358	 0.00000000052775883274	0.00000000000162076922
0.03125000000000000000	 0.00043594774069925172	 0.00000095536266376465	 0.00000000745844988074	 0.00000000001668409800	0.00000000000014122637
0.01562500000000000000	 0.00010917730278398921	 0.00000012090063893987	 0.00000000046890174718	 0.00000000000053238843	0.00000000000028294437

